A Two-Player Resource-Sharing Game with Asymmetric Information

This paper considers a two-player game where each player chooses a resource from a finite collection of options. Each resource brings a random reward. Both players have statistical information regarding the rewards of each resource. Additionally, there exists an information asymmetry where each player has knowledge of the reward realizations of different subsets of the resources. If both players choose the same resource, the reward is divided equally between them, whereas if they choose different resources, each player gains the full reward of the resource. We first implement the iterative best response algorithm to find an $\epsilon$-approximate Nash equilibrium for this game. This method of finding a Nash equilibrium may not be desirable when players do not trust each other and place no assumptions on the incentives of the opponent. To handle this case, we solve the problem of maximizing the worst-case expected utility of the first player. The solution leads to counter-intuitive insights in certain special cases. To solve the general version of the problem, we develop an efficient algorithmic solution that combines online convex optimization and the drift-plus penalty technique.

==> CSV/a0b0_Nash.csv <==
0.1,1.0,1.0,2.0,0,1,0,0,0,1
0.2,1.0,1.0,2.0,0,1,0,0,0,1
0.3,1.0,1.0,2.0,0,1,0,0,0,1
0.4,1.0,1.0,2.0,0,1,0,0,0,1
0.5,1.0,1.0,2.0,0,1,0,0,0,1
0.6,1.0,1.0,2.0,0,1,0,0,0,1
0.7,1.0,1.0,2.0,0,1,0,0,0,1
0.8,1.0,1.0,2.0,0,1,0,0,0,1
0.9,1.0,1.0,2.0,0,1,0,0,0,1
1.0,1.0,1.0,2.0,0,1,0,1,0,0
1.1,1.0,1.1,2.1,0,1,0,1,0,0
1.2,1.0,1.2,2.2,0,1,0,1,0,0
1.3,1.0,1.3,2.3,0,1,0,1,0,0
1.4,1.0,1.4,2.4,0,1,0,1,0,0
1.5,1.0,1.5,2.5,0,1,0,1,0,0
1.6,1.0,1.6,2.6,0,1,0,1,0,0
1.7,1.0,1.7,2.7,0,1,0,1,0,0
1.8,1.0,1.8,2.8,0,1,0,1,0,0
1.9,1.0,1.9,2.9,0,1,0,1,0,0
2.0,1.0,1.0,3.0,1,0,0,1,0,0
2.1,1.05,1.05,3.1500000000000004,1,0,0,1,0,0
2.2,1.1,1.1,3.3000000000000003,1,0,0,1,0,0
2.3,1.15,1.15,3.4499999999999997,1,0,0,1,0,0
2.4,1.2,1.2,3.5999999999999996,1,0,0,1,0,0
2.5,1.25,1.25,3.75,1,0,0,1,0,0
2.6,1.3,1.3,3.9000000000000004,1,0,0,1,0,0
2.7,1.35,1.35,4.050000000000001,1,0,0,1,0,0
2.8,1.4,1.4,4.199999999999999,1,0,0,1,0,0
2.9,1.45,1.45,4.35,1,0,0,1,0,0
3.0,1.5,1.5,4.5,1,0,0,1,0,0
3.1,1.55,1.55,4.65,1,0,0,1,0,0
3.2,1.6,1.6,4.800000000000001,1,0,0,1,0,0
3.3,1.65,1.65,4.949999999999999,1,0,0,1,0,0
3.4,1.7,1.7,5.1,1,0,0,1,0,0
3.5,1.75,1.75,5.25,1,0,0,1,0,0
3.6,1.8,1.8,5.4,1,0,0,1,0,0
3.7,1.85,1.85,5.550000000000001,1,0,0,1,0,0
3.8,1.9,1.9,5.699999999999999,1,0,0,1,0,0
3.9,1.95,1.95,5.85,1,0,0,1,0,0
4.0,2.0,2.0,6.0,1,0,0,1,0,0
4.1,2.05,2.05,6.1499999999999995,1,0,0,1,0,0
4.2,2.1,2.1,6.300000000000001,1,0,0,1,0,0
4.3,2.15,2.15,6.449999999999999,1,0,0,1,0,0
4.4,2.2,2.2,6.6000000000000005,1,0,0,1,0,0
4.5,2.25,2.25,6.75,1,0,0,1,0,0
4.6,2.3,2.3,6.8999999999999995,1,0,0,1,0,0
4.7,2.35,2.35,7.050000000000001,1,0,0,1,0,0
4.8,2.4,2.4,7.199999999999999,1,0,0,1,0,0
4.9,2.45,2.45,7.3500000000000005,1,0,0,1,0,0

==> CSV/a0b0_Worst.csv <==
0.1,0.75,0,0.5,0.5
0.2,0.75,0,0.5,0.5
0.3,0.75,0,0.5,0.5
0.4,0.75,0,0.5,0.5
0.5,0.75,0,0.5,0.5
0.6,0.75,0,0.5,0.5
0.7,0.75,0,0.5,0.5
0.8,0.7692307692307693,0.3846153846153846,0.3076923076923077,0.3076923076923077
0.9,0.8035714285714285,0.3571428571428571,0.3214285714285714,0.3214285714285714
1.0,0.8333333333333333,0.3333333333333333,0.3333333333333333,0.3333333333333333
1.1,0.859375,0.3125,0.34375,0.34375
1.2,0.8823529411764706,0.29411764705882354,0.3529411764705882,0.3529411764705882
1.3,0.9027777777777779,0.2777777777777778,0.3611111111111111,0.3611111111111111
1.4,0.9210526315789473,0.2631578947368421,0.3684210526315789,0.3684210526315789
1.5,0.9375,0.25,0.375,0.375
1.6,0.9523809523809523,0.23809523809523808,0.38095238095238093,0.38095238095238093
1.7,0.9659090909090909,0.22727272727272727,0.38636363636363635,0.38636363636363635
1.8,0.9782608695652175,0.2173913043478261,0.391304347826087,0.391304347826087
1.9,0.9895833333333334,0.20833333333333334,0.39583333333333337,0.39583333333333337
2.0,1.0,1.0,0,0
2.1,1.05,1.0,0,0
2.2,1.1,1.0,0,0
2.3,1.15,1.0,0,0
2.4,1.2,1.0,0,0
2.5,1.25,1.0,0,0
2.6,1.3,1.0,0,0
2.7,1.35,1.0,0,0
2.8,1.4,1.0,0,0
2.9,1.45,1.0,0,0
3.0,1.5,1.0,0,0
3.1,1.55,1.0,0,0
3.2,1.6,1.0,0,0
3.3,1.65,1.0,0,0
3.4,1.7,1.0,0,0
3.5,1.75,1.0,0,0
3.6,1.8,1.0,0,0
3.7,1.8500000000000005,1.0000000000000002,0,0
3.8,1.9000000000000004,1.0000000000000002,0,0
3.9,1.95,1.0,0,0
4.0,2.0,1.0,0,0
4.1,2.05,1.0,0,0
4.2,2.1,1.0,0,0
4.3,2.15,1.0,0,0
4.4,2.2,1.0,0,0
4.5,2.25,1.0,0,0
4.6,2.3,1.0,0,0
4.7,2.35,1.0,0,0
4.8,2.4,1.0,0,0
4.9,2.45,1.0,0,0

==> CSV/a0b1_Nash.csv <==
0.1,1.0,1.0000045399929762,2.0000045399929762,0,1,0,4.539992976249074e-05,0,0.9999546000702375
0.2,1.0,1.0013475893998172,2.001347589399817,0,1,0,0.006737946999085476,0,0.9932620530009145
0.3,1.0,1.0107021980041757,2.0107021980041755,0,1,0,0.03567399334725241,0,0.9643260066527476
0.4,1.0,1.0328339994495594,2.0328339994495597,0,1,0,0.08208499862389884,0,0.9179150013761012
0.5,1.0,1.0676676416183064,2.067667641618306,0,1,0,0.1353352832366127,0,0.8646647167633873
0.6,1.0,1.1133253617025372,2.113325361702537,0,1,0,0.18887560283756177,0,0.8111243971624382
0.7,1.0,1.167755725509243,2.167755725509243,0,1,0,0.23965103644177577,0,0.7603489635582242
0.8,1.0,1.229203837488152,2.2292038374881518,0,1,0,0.28650479686019015,0,0.7134952031398099
0.9,1.0,1.296273689027115,2.2962736890271147,0,1,0,0.3291929878079056,0,0.6708070121920944
1.0,1.0,1.3678794411714423,2.3678794411714423,0,1,0,0.36787944117144233,0,0.6321205588285577
1.1,1.0,1.4431793536820463,2.443179353682046,0,1,0,0.40289032152913307,0,0.5971096784708669
1.2,1.0,1.521517850208494,2.521517850208494,0,1,0,0.4345982085070782,0,0.5654017914929218
1.3,1.0,1.602380180000528,2.6023801800005275,0,1,0,0.46336936923117533,0,0.5366306307688247
1.4,1.0,1.6853583233797345,2.6853583233797345,0,1,0,0.48954165955695306,0,0.5104583404430469
1.5,1.0,1.7701256785488881,2.7701256785488884,0,1,0,0.513417119032592,0,0.486582880967408
1.6,1.0,1.8564182856303846,2.856418285630385,0,1,0,0.5352614285189903,0,0.4647385714810097
1.7,1.0,1.944020834103316,2.944020834103316,0,1,0,0.5553063730019505,0,0.4446936269980495
1.8,1.0,2.0327561573273787,3.0327561573273787,0,1,0,0.5737534207374327,0,0.42624657926256726
1.9,1.219414761683926,1.331567167384754,3.2315671673847537,1,0,0,0.34901807093132,0.65098192906868,0
2.0,1.2642411176571153,1.3678794411714423,3.3678794411714423,1,0,0,0.36787944117144233,0.6321205588285577,0
2.1,1.3090663210002957,1.4051123721705805,3.505112372170581,1,0,0,0.3858213068291241,0.6141786931708759,0
2.2,1.3539303247888208,1.4431793536820463,3.6431793536820463,1,0,0,0.40289032152913307,0.5971096784708669,0
2.3,1.3988624553464564,1.4820038029542209,3.782003802954221,1,0,0,0.4191337416993226,0.5808662583006774,0
2.4,1.4438839412844278,1.521517850208494,3.9215178502084935,1,0,0,0.4345982085070782,0.5654017914929218,0
2.5,1.4890098307362516,1.5616612051465268,4.061661205146526,1,0,0,0.44932896411722156,0.5506710358827784,0
2.6,1.5342504507682968,1.602380180000528,4.202380180000528,1,0,0,0.46336936923117533,0.5366306307688247,0
2.7,1.579612522627921,1.6436268487031094,4.34362684870311,1,0,0,0.47676062866896984,0.5232393713310302,0
2.8,1.6251000170633123,1.6853583233797345,4.485358323379734,1,0,0,0.48954165955695306,0.5104583404430469,0
2.9,1.670714812420503,1.7275361314246003,4.6275361314246,1,0,0,0.5017490561548967,0.49825094384510327,0
3.0,1.7164572024185198,1.7701256785488881,4.770125678548888,1,0,0,0.513417119032592,0.486582880967408,0
3.1,1.7623262888530042,1.8130957852069973,4.913095785206997,1,0,0,0.5245779259399984,0.4754220740600016,0
3.2,1.8083202858506253,1.8564182856303846,5.056418285630384,1,0,0,0.5352614285189903,0.4647385714810097,0
3.3,1.8544367558763548,1.9000676803034016,5.200067680303402,1,0,0,0.5454955638202434,0.45450443617975655,0
3.4,1.9006727928947333,1.944020834103316,5.344020834103317,1,0,0,0.5553063730019505,0.4446936269980495,0
3.5,1.947025164478662,1.9882567135135787,5.488256713513579,1,0,0,0.5647181220077593,0.4352818779922407,0
3.6,1.9934904219351886,2.0327561573273787,5.63275615732738,1,0,0,0.5737534207374327,0.42624657926256726,0
3.7,2.0400649854511452,2.07750167611066,5.77750167611066,1,0,0,0.5824333384381947,0.41756666156180533,0
3.8,2.086745209686428,2.12247727641234,5.922477276412339,1,0,0,0.5907775139012317,0.4092224860987683,0
3.9,2.1335274340369192,2.167668306314579,6.067668306314578,1,0,0,0.5988042596485019,0.4011957403514981,0
4.0,2.1804080208620995,2.213061319425267,6.213061319425267,1,0,0,0.6065306597126334,0.3934693402873666,0
4.1,2.2273833842568083,2.258643954843784,6.358643954843784,1,0,0,0.6139726608994069,0.38602733910059306,0
4.2,2.2744500113921005,2.304404830992448,6.504404830992447,1,0,0,0.6211451576154515,0.3788548423845485,0
4.3,2.3216044780188447,2.350333451510947,6.650333451510946,1,0,0,0.628062070470208,0.371937929529792,0
4.4,2.368843459391098,2.3964201216686205,6.7964201216686195,1,0,0,0.6347364189402819,0.3652635810597181,0
4.5,2.4161637376026475,2.442655873967398,6.942655873967398,1,0,0,0.6411803884299546,0.3588196115700454,0
4.6,2.4635622061230933,2.4890324017929952,7.089032401792995,1,0,0,0.647405392083911,0.352594607916089,0
4.7,2.5110358721567083,2.5355420001288764,7.235542000128875,1,0,0,0.6534221277144154,0.34657787228558457,0
4.8,2.558581857318491,2.582177512481065,7.382177512481066,1,0,0,0.6592406302004438,0.34075936979955623,0
4.9,2.6061973970198338,2.6289322832757707,7.528932283275771,1,0,0,0.664870319704396,0.33512968029560397,0

==> CSV/a0b1_Worst.csv <==
0.1,0.7490541076020136,0.7587763321793498,0.001249251815902976,0.49964313152734474,0.499107616656751
0.2,0.7490515047092545,0.7588487292865908,0.0014731107721403824,0.49898687588179413,0.49954001334606446
0.3,0.7491281212350845,0.7590503458124208,0.001782195036882353,0.49896912048492253,0.49924868447819454
0.4,0.7491176617063036,0.7592148862836398,0.0022115554050749996,0.498677634493623,0.4991108101013012
0.5,0.7491660417892934,0.7594882663666296,0.0028726415185541788,0.49833208357858005,0.4987952749028724
0.6,0.7492931481556564,0.7598903727329926,0.0041259617881065766,0.49776110395368006,0.49811293425822456
0.7,0.7495578637721888,0.7604800883495251,0.008664041981352727,0.49568584726692416,0.4956501107517798
0.8,0.7557942333676871,0.7670914579450233,0.1437590498692433,0.42812812100887293,0.4281128291218838
0.9,0.7705429252635126,0.7822651498408488,0.18277711904193758,0.4086399620099738,0.40858291894808935
1.0,0.7865000877381015,0.7986973123154377,0.20720700199417813,0.39641215834267984,0.3963808396631427
1.1,0.8028916026176938,0.81666382719503,0.22748972322477154,0.38625120876585817,0.38625906800937015
1.2,0.8195362249746231,0.8350334495519594,0.2466404057627515,0.37669495995231067,0.3766646342849394
1.3,0.8364731101493957,0.853845334726732,0.2670214465754979,0.3664951430188662,0.36648341040563587
1.4,0.8538197450984214,0.8732169696757576,0.29025121977078533,0.35485825483007605,0.3548905253991399
1.5,0.8718140459241669,0.8933862705015031,0.31773487789621047,0.34113472225051267,0.3411303998532762
1.6,0.8907862245617497,0.914683449139086,0.3537628010570249,0.32311993628791974,0.32311726265505575
1.7,0.9112825202729588,0.937654744850295,0.40291923906393706,0.29855636429611343,0.29852439663994945
1.8,0.9342642409798857,0.9632614655572219,0.4782855288039702,0.2608530685865789,0.26086140260945145
1.9,0.9617382853716285,0.9935105099489647,0.6090894108237854,0.19545664616699615,0.19545394300921864
2.0,0.999713405328611,1.0344106299059472,0.9083476810530654,0.0458247123936937,0.04582760655324106
2.1,1.0488040657915847,1.086576290368921,0.9764196355884998,0.011790238114107574,0.011790126297414745
2.2,1.0984533290320388,1.139450553609375,0.9846016267494759,0.007699007411265695,0.007699365839311614
2.3,1.148355857786912,1.192728082364248,0.989060952682136,0.00546945748024236,0.005469589837653865
2.4,1.1982489061775927,1.2461461307549289,0.9912545723868373,0.004372467478153455,0.004372960135021887
2.5,1.248177513462708,1.2997497380400442,0.9927153973496122,0.003642086679157505,0.0036425159712399346
2.6,1.2980887736525084,1.3534859982298446,0.993632514046658,0.0031836096906329397,0.0031838762627178162
2.7,1.348060098902528,1.4074323234798642,0.9944594665505951,0.002770099260421869,0.002770434188986059
2.8,1.39805221248516,1.4615494370624962,0.9951318598864732,0.0024339656550543647,0.0024341744584755118
2.9,1.44798908424948,1.5157613088268163,0.995532258527521,0.002233661437871332,0.002234080034610701
3.0,1.4979299308865095,1.5701271554638456,0.9958605785353284,0.0020696965914177444,0.002069724873256204
3.1,1.5479749623200405,1.6247471868973768,0.9963186118694561,0.0018406445694782111,0.001840743561067561
3.2,1.5979552322347763,1.6794524568121125,0.996592433026696,0.00170356268172755,0.0017040042915786439
3.3,1.647966417011054,1.7343386415883901,0.9968716968147109,0.0015640669931918135,0.0015642361920993834
3.4,1.697899208502768,1.7892964330801042,0.9969991064852646,0.0015003409585586328,0.0015005525561779687
3.5,1.747936513603175,1.8445087381805112,0.9972488655080247,0.0013754824862174998,0.001375652005758496
3.6,1.797897564195511,1.8997947887728472,0.9973721055256786,0.001313778193657828,0.001314116280663795
3.7,1.8478677965060102,1.9552400210833465,0.9974916506691901,0.0012540161588555144,0.0012543331719551839
3.8,1.8978922746424611,2.010889499219797,0.9976581834096754,0.0011707481124462677,0.0011710684778793896
3.9,1.9478638838854665,2.0666361084628027,0.997751542202278,0.0011241367508505462,0.0011243210468714327
4.0,1.99788157395543,2.1225787985327664,0.9978816442293292,0.0010590636459530622,0.0010592921247180916
4.1,2.04786267258896,2.178634897166296,0.997964510371668,0.0010175927877395597,0.0010178968405931289
4.2,2.0978492917455984,2.2348465163229347,0.998044862499288,0.000977455163835389,0.0009776823368772046
4.3,2.147819969114482,2.2911921936918183,0.9981043664768198,0.0009477399505705514,0.0009478935726101606
4.4,2.197822513863088,2.3477197384404245,0.9981854672704767,0.0009071616481977528,0.0009073710813260972
4.5,2.24785242788675,2.4044246524640864,0.9982819751664275,0.0008589206123882518,0.000859104221184857
4.6,2.2978508369237858,2.461248061501122,0.9983468262514938,0.0008264649635195566,0.0008267087849872899
4.7,2.347848185327924,2.5182204099052603,0.9984060882731035,0.000796899617709719,0.0007970121091871011
4.8,2.3978065010310567,2.575303725608393,0.9984332378943804,0.0007832604426196029,0.0007835016630005135
4.9,2.447814718578486,2.6325869431558226,0.9984929293786854,0.0007534289054789081,0.0007536417158358101

==> CSV/a1b1_Nash.csv <==
0.1,0.7969970772728766,1.0676676420367266,2.067667644303995,2.0611535811454473e-09,0.9999999979388464,0,0,0.13533528379450632,0.8646647162054937
0.2,0.8007035587214945,1.0714424775057576,2.0713864130615414,0.018593858610866598,0.9814061413891334,0,0,0.13534757166131084,0.8646524283386892
0.3,0.817731740398263,1.0819552120031046,2.0887463331924296,0.07026303525583111,0.9297369647441689,0,0,0.1356797475628062,0.8643202524371938
0.4,0.8217102400143607,1.097898225742333,2.124633151209256,0.13697612504226242,0.8630238749577376,0,0,0.17220805887844692,0.8277919411215531
0.5,0.8588466458030951,1.114617103047869,2.1745289820903557,0.20511798647022172,0.7948820135297783,0,0,0.19021723073535968,0.8097827692646403
0.6,0.9096087603940228,1.1312466182447702,2.235542093098313,0.2691403969152102,0.7308596030847898,0,0,0.20682757961811005,0.79317242038189
0.7,0.9708426889886022,1.1470633758922637,2.3047697397824365,0.32726138800002413,0.6727386119999759,0,0,0.22160424046368943,0.7783957595363106
0.8,1.0399503531691534,1.1617498820711583,2.3800684918592925,0.37923123893848176,0.6207687610615182,0,0,0.23455078090552572,0.7654492190944743
0.9,1.1159863257546254,1.1845587109499744,2.460914532312961,0.45707330057461015,0.5429266994253898,0,0,0.24583108296671163,0.7541689170332884
1.0,1.1954920606454054,1.1969019159888656,2.5441862300128912,0.4976660485954666,0.5023339514045334,0,0,0.2556538065326366,0.7443461934673634
1.1,1.2774377331456703,1.1985232269599437,2.6291091875666157,0.5026820541715936,0.4973179458284064,0,0,0.26422519176138914,0.7357748082386109
1.2,1.363068738573364,1.2085521469816993,2.717118738237092,0.5349881569750681,0.4650118430249319,0,0,0.2717312782304244,0.7282687217695756
1.3,1.4508137926936835,1.2176283108401964,2.806784161523756,0.5637984091641286,0.4362015908358714,0,0,0.2783329482430177,0.7216670517569823
1.4,1.5402501682705418,1.2258524044638752,2.897787001050805,0.5895784287631127,0.4104215712368873,0,0,0.28416641843789536,0.7158335815621046
1.5,1.3911138787138744,1.3301897389563786,3.0713636496507966,0.37922944162663885,0,0.6207705583733611,0.6248821574040275,0.3751178425959725,0
1.6,1.4326987430797262,1.3600568982417378,3.1856895674692476,0.3983099391522158,0,0.6016900608477842,0.6420790051062207,0.35792099489377927,0
1.7,1.4744367912492922,1.3907688067432946,3.3022589358279264,0.416053394407478,0,0.583946605592522,0.6584391850079134,0.34156081499208657,0
1.8,1.5162441082691662,1.422298897473731,3.4208633356630394,0.4325920211536717,0,0.5674079788463283,0.6740287922699487,0.3259712077300513,0
1.9,1.5580597544612813,1.4546184907680617,3.5413233753289157,0.448044888781882,0,0.551955111218118,0.6889007436673744,0.3110992563326256,0
2.0,1.5998408747995934,1.4876976832626043,3.663483290210801,0.46251851620998385,0,0.5374814837900161,0.7030986786975144,0.2969013213024856,0
2.1,1.6415587775246572,1.5215060158430267,3.787206733427914,0.47610780553356546,0,0.5238921944664345,0.716659646311519,0.283340353688481,0
2.2,1.6831957989958197,1.55601297173139,3.9123734669670043,0.4888971117068597,0,0.5111028882931403,0.7296159557420325,0.27038404425796747,0
2.3,1.7247428022576403,1.591188344281997,4.03887673797078,0.5009613315756646,0,0.4990386684243354,0.7419964522695663,0.25800354773043366,0
2.4,1.766197184289266,1.6270025049313381,4.166621180172558,0.5123669483537648,0,0.48763305164623516,0.7538273972864925,0.2461726027135075,0
2.5,1.8075612905762508,1.6634265946759128,4.295521120931211,0.5231729993548009,0,0.4768270006451991,0.7651330759467031,0.2348669240532969,0
2.6,1.848841155430839,1.700432657016826,4.425499203997707,0.5334319535705517,0,0.46656804642944827,0.775936217213431,0.22406378278656902,0
2.7,1.8900455027097065,1.7379937261510214,4.556485259994696,0.543190496523447,0,0.456809503476553,0.7862582847273833,0.21374171527261665,0
2.8,1.9311849547112585,1.7760838810115813,4.68841537276102,0.5524902258090024,0,0.4475097741909976,0.7961196787977566,0.20388032120224342,0
2.9,1.9713152707651669,1.8319882845493047,4.820274964938079,0.5366569958032239,0,0.4633430041967761,0.8055398773546955,0.19446012264530455,0
3.0,2.012457480075538,1.8703652278995992,4.954018769822568,0.5465409320606329,0,0.4534590679393671,0.8145375351085995,0.1854624648914005,0
3.1,2.053562917636264,1.909212858823129,5.088535700865581,0.5559903318648813,0,0.44400966813511866,0.8231305542232044,0.17686944577679564,0
3.2,2.0946456684188246,1.9485113776047502,5.223781126415375,0.565035224587256,0,0.43496477541274403,0.8313361356963089,0.16866386430369107,0
3.3,2.135719608775303,1.988241639496534,5.359713740756725,0.5737029841709663,0,0.4262970158290337,0.8391708177878875,0.1608291822121125,0
3.4,2.1767982341576095,2.0283851812520086,5.496295222329312,0.582018584714511,0,0.41798141528548904,0.8466505058520835,0.15334949414791654,0
3.5,2.217894531727834,2.0689242341543554,5.633489939155522,0.5900048335890044,0,0.40999516641099565,0.8537904965505588,0.14620950344944117,0
3.6,2.2590208886415715,2.109841726769565,5.771264693413926,0.597682582884537,0,0.402317417115463,0.8606054984659863,0.13939450153401367,0
3.7,2.3001890286414928,2.1511212799443804,5.909588498684604,0.6050709204332593,0,0.3949290795667407,0.8671096504688787,0.13289034953112133,0
3.8,2.341409971068652,2.1927471960159326,6.048432384634772,0.6121873418891037,0,0.38781265811089627,0.8733165387300958,0.12668346126990415,0
3.9,2.3826940075673857,2.2347044437689148,6.18776922489046,0.6190479054332487,0,0.3809520945667513,0.8792392129536878,0.12076078704631221,0
4.0,2.4240506926907472,2.276978640339226,6.327573584613387,0.6256673706729211,0,0.3743326293270789,0.8848902021872329,0.11510979781276709,0
4.1,2.465488845357444,2.3195560309989744,6.467821584918094,0.6320593232442091,0,0.3679406767557909,0.890281530419361,0.10971846958063902,0
4.2,2.5070165587073276,2.362423467550353,6.608490781757741,0.6382362865407372,0,0.36176371345926284,0.8954247320755853,0.10457526792441474,0
4.3,2.548641216381223,2.4055683858926207,6.749560057304424,0.6442098218849441,0,0.35579017811505587,0.9003308674590054,0.09966913254099463,0
4.4,2.5903695136362446,2.448978783197773,6.891009522171954,0.6499906183473848,0,0.3500093816526152,0.9050105381414444,0.09498946185855561,0
4.5,2.6322074820185346,2.492643195028825,7.0328204270912416,0.6555885733084139,0,0.3444114266915861,0.90947390228576,0.09052609771424003,0
4.6,2.6741605165666322,2.536550672654412,7.17497508286338,0.6610128647496993,0,0.33898713525030066,0.9137306898662544,0.08626931013374561,0
4.7,2.7162334047219563,2.58069076074996,7.317456787592195,0.6662720161625361,0,0.33372798383746394,0.9177902177476549,0.0822097822523451,0
4.8,2.75843035628779,2.625053475625614,7.460249760344328,0.6713739548670287,0,0.32862604513297133,0.9216614045815144,0.07833859541848565,0
4.9,2.800755033911968,2.6696292840815867,7.6033390805065055,0.6763260644513005,0,0.3236739355486995,0.925352785480304,0.07464721451969603,0


==> CSV/a1b1_Worst.csv <==
0.1,0.6585869711878828,0.7045325620737838,0.01390136830249703,0.4653585389062079,0.530740092791296
0.2,0.6719913167744742,0.719071935797799,0.03967511274262172,0.45304452334126,0.5173803639161184
0.3,0.6977922162554634,0.7461978634162121,0.11306833043406055,0.4188717523826762,0.4781609171832638
0.4,0.7407414601046801,0.7906621354028527,0.19336248976491677,0.38170444280623156,0.43503407742885114
0.5,0.7975257118825967,0.8491514153181932,0.2668286897427165,0.3470413651277521,0.3962309552295315
0.6,0.8623301640001356,0.9158508955731559,0.2983991646669076,0.3103509827602034,0.40135086267388886
0.7,0.9185952878442507,0.9742010475546948,0.283106225604729,0.27758512777764904,0.4494096567186316
0.8,0.9691589858824972,1.0270397737303651,0.2667376334967914,0.24850684448883606,0.4948565321153822
0.9,1.0174985692128315,1.0778443851981234,0.2513495418357536,0.22223316219038722,0.5365183060748688
1.0,1.0486187366664617,1.1116195807891773,0.23734038483201408,0.19744411426843864,0.5753165110005576
1.1,1.085271774273588,1.1511176465337276,0.22561612477964496,0.17243287961277715,0.6120520057085881
1.2,1.1165628481704664,1.1854437485680298,0.21857021378768907,0.14480911254030177,0.6467216837730193
1.3,1.1454135475290954,1.2175194760640826,0.22249796405846275,0.11580095375751968,0.6718020922850265
1.4,1.1723662386023286,1.2478871952747397,0.2416084440376303,0.10831048181709005,0.6601820842462895
1.5,1.2004822942779476,1.2796082790877825,0.2645973266724535,0.11857304656585199,0.6269306368627046
1.6,1.231672984472207,1.3145939974194658,0.2865613285075779,0.1287571930132527,0.5947824885801791
1.7,1.2630013227140882,1.3499073637987709,0.30739815510635976,0.1390392569550025,0.5636635980396483
1.8,1.297385656814555,1.3884667260366617,0.327208990496015,0.1488813606251419,0.5340106589798534
1.9,1.3317898065909537,1.427235903950484,0.3459916736409517,0.15854870873274224,0.5055606277273156
2.0,1.3667362256804945,1.4667373511774486,0.36367022945864264,0.16800404530124954,0.478426735341118
2.1,1.4021608585889431,1.5069070122233212,0.3804607581288735,0.17779288136205054,0.45184737061008634
2.2,1.4394889283947878,1.5491701101665898,0.39624674471906035,0.1866556057473713,0.42719865963457837
2.3,1.4761269409478701,1.5909331508570959,0.41112795336634866,0.1947385871561894,0.4042344695784727
2.4,1.5155224127857396,1.6356436508323893,0.4254749555835523,0.2027265679920278,0.38189948652543015
2.5,1.552588315852207,1.6782145820362806,0.43865247181867467,0.2099665469913586,0.36148199129097647
2.6,1.5944634910635656,1.725784785385063,0.45119063162144796,0.21734486474896691,0.3415655137305948
2.7,1.636944507443582,1.7741508299025033,0.46339033775693883,0.22287107915032514,0.3238395931937451
2.8,1.6721870690971001,1.8154684196934452,0.47443048586564046,0.22884730835621744,0.30682321587915257
2.9,1.7171166552098807,1.8666630339436496,0.48517363219422266,0.2301861153761994,0.29474126253058824
3.0,1.7564587987891707,1.9124602056603635,0.4953045479821228,0.23379977668692672,0.28099668543195994
3.1,1.7944670998970738,1.9571135349056905,0.5048638172414783,0.23502887983453546,0.27020831302499704
3.2,1.8388848348351499,2.0083662979811905,0.5139608112103169,0.23435613371349417,0.26178406517719927
3.3,1.8786567795370466,2.055163270820511,0.5223790493134014,0.23291952803626503,0.25480243275134434
3.4,1.9203301985859405,2.1040517180068288,0.5306778289736436,0.23103367342948494,0.2483895076978815
3.5,1.968304646095607,2.1594311936539192,0.5386545051158197,0.22839238129541403,0.2430541236897768
3.6,2.01211566979509,2.210837245490826,0.5454132533144266,0.22589171440725594,0.23879604237932775
3.7,2.0511252237075857,2.2576318275407457,0.5528395273529179,0.223433878338039,0.23382760441005257
3.8,2.0958365126749063,2.31031814464549,0.5593620989384975,0.22026301816662106,0.23047589299589188
3.9,2.131557983613764,2.3542046437217716,0.5658632473834795,0.21745033971686212,0.2267874230006689
4.0,2.17650163166791,2.4075033199133413,0.5722477934695901,0.21435700241404654,0.22349621421737317
4.1,2.2205592481451357,2.460105964527991,0.5778742910838649,0.21162135370190718,0.22060536531523856
4.2,2.2638202276831456,2.512101972203425,0.5836003068101641,0.20876223581006162,0.21773846748078352
4.3,2.312579502576342,2.569786275234045,0.5886935377299405,0.2060131331541921,0.2153943392168766
4.4,2.348775775370806,2.615097576165933,0.5935357248596864,0.2036448232968684,0.21292046194445574
4.5,2.386066425209197,2.6616932541417477,0.5983647816542729,0.20155581060631142,0.21018041784042527
4.6,2.440807786719323,2.7259296437892973,0.6031007408950271,0.19889760178757498,0.20810266741840835
4.7,2.4835402988933564,2.7783471841007548,0.6079332970463325,0.19645348847405145,0.20571422458062602
4.8,2.529470937526642,2.8341528508714644,0.6114804855485615,0.1947437071226327,0.20387681742981636
4.9,2.5620539391442283,2.8768008806264747,0.6158100187899678,0.1922848252591221,0.2020061660519203

==> results.csv <==
0.1,1
0.2,2

==> results_new.csv <==
<!DOCTYPE html><html><head><meta name="google" content="notranslate"><meta http-equiv="X-UA-Compatible" content="IE=edge;"><style nonce="HLzqsSKESwhyCINkXdKphQ">@font-face{font-family:'Roboto';font-style:italic;font-weight:400;src:url(//fonts.gstatic.com/s/roboto/v18/KFOkCnqEu92Fr1Mu51xIIzc.ttf)format('truetype');}@font-face{font-family:'Roboto';font-style:normal;font-weight:300;src:url(//fonts.gstatic.com/s/roboto/v18/KFOlCnqEu92Fr1MmSU5fBBc9.ttf)format('truetype');}@font-face{font-family:'Roboto';font-style:normal;font-weight:400;src:url(//fonts.gstatic.com/s/roboto/v18/KFOmCnqEu92Fr1Mu4mxP.ttf)format('truetype');}@font-face{font-family:'Roboto';font-style:normal;font-weight:500;src:url(//fonts.gstatic.com/s/roboto/v18/KFOlCnqEu92Fr1MmEU9fBBc9.ttf)format('truetype');}@font-face{font-family:'Roboto';font-style:normal;font-weight:700;src:url(//fonts.gstatic.com/s/roboto/v18/KFOlCnqEu92Fr1MmWUlfBBc9.ttf)format('truetype');}</style><meta name="referrer" content="origin"><title>results_new.csv - Google Drive</title><meta property="og:title" content="results_new.csv"><meta property="og:type" content="article"><meta property="og:site_name" content="Google Docs"><meta property="og:url" content="https://drive.google.com/file/d/1w66h2RUXmT8RCPM2Vb4NOoew8RiEejAR/view?usp=sharing&amp;usp=embed_facebook"><link rel="shortcut icon" href="https://ssl.gstatic.com/images/branding/product/1x/drive_2020q4_32dp.png"><link rel="stylesheet" href="https://fonts.googleapis.com/css?family=Google+Sans_old:300,400,500,700" nonce="HLzqsSKESwhyCINkXdKphQ"><link rel="stylesheet" href="https://www.gstatic.com/_/apps-fileview/_/ss/k=apps-fileview.v.pIJ_Rj4V7nk.L.X.O/am=AAAC/d=0/rs=AO0039sc7drzu9qAQ4lB_kZ4DLqCTTPbeg" nonce="HLzqsSKESwhyCINkXdKphQ"><script nonce="ssyP4u6muHjwi3h6tldGjw">_docs_flag_initialData={"docs-ails":"docs_cold","docs-fwds":"docs_sdf","docs-crs":"docs_crs_nfd","docs-fe-re":3,"docs-fl":1,"docs-l1lc":2,"docs-l1lm":"IAD","docs-l2lc":2,"docs-l2lm":"IAD","docs-l2t":0,"docs-lsd":4,"docs-orl":1,"docs-shdn":0,"docs-tfh":"","info_params":{},"docs-easedm":false,"docs-ehldrdm":false,"docs-erdwm":false,"docs-erspdm":false,"docs-esdodwm":false,"docs-esfdm":false,"docs-escp":false,"docs-estm":false,"docs-cpr":false,"docs-eohmo":false,"uls":"","customer_type":"ND","docs-obsImUrl":"https://ssl.gstatic.com/docs/common/netcheck.gif","docs-ecuach":false,"docs-ecci":false,"docs-esi":false,"docs-api-keys":{},"buildLabel":"apps-fileview.texmex_20230518.01_p0","docs-show_debug_info":false,"ondlburl":"https://docs.google.com","drive_url":"https://drive.google.com","app_url":"https://drive.google.com/file/","docs-itrf":false,"docs-gsmd":"","docs-icdmt":[],"docs-rauiu":true,"docs-mip":6250000,"docs-mif":1000,"docs-msid":32767,"docs-eatt":false,"docs-emid":false,"docs-mib":5242880,"docs-mid":2048,"docs-rid":1024,"docs-sup":"/file","docs-seu":"https://drive.google.com/file/d/1w66h2RUXmT8RCPM2Vb4NOoew8RiEejAR/edit","docs-crp":"/file/d/1w66h2RUXmT8RCPM2Vb4NOoew8RiEejAR/view","docs-crq":"usp\u003dsharing","docs-ucd":"","docs-uptc":["lsrp","ca","sh","noreplica","ouid","dl","hi","hi_ext","usp","urp","utm_source","utm_medium","utm_campaign","utm_term","utm_content","aaac","sle"],"docs-doddn":"","docs-uddn":"","docs-cwsd":"","docs-epq":false,"docs-erdiiv":false,"docs-eqspdc":false,"docs-ecei":false,"docs-acap":["docs.security.access_capabilities",1,1,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0],"docs-ci":"1w66h2RUXmT8RCPM2Vb4NOoew8RiEejAR","docs-eccfs":false,"docs-eefufd":false,"docs-ndt":"Untitled Texmex","docs-prn":"","docs-een":false,"docs-as":"","docs-etdimo":false,"docs-mdck":"","docs-mriim":1800000,"docs-eccbs":false,"docs-rlmp":false,"docs-mmpt":15000,"docs-erd":false,"docs-erfar":false,"docs-ensb":false,"docs-ddts":false,"docs-uootuns":false,"docs-amawso":false,"docs-ofmpp":false,"docs-anlpfdo":false,"docs-eslars":true,"docs-eem":false,"docs-phe":"https://contacts.google.com","docs-glu":"","docs-wsu":"","docs-wsup":"","docs-sccfo":"PROD","docs-edim":false,"docs-fsu":"","docs-fse":"","docs-pid":"","docs-eedmlf":false,"docs-emmda":false,"docs-ricocpb":false,"docs-rdowr":false,"docs-effnp":false,"docs-cttmtbr":0,"docs-eaaswoc":false,"docs-edlo":false,"docs-cttmteq":0,"docos-edces":false,"docs-dec":false,"docs-eiasrpu":false,"docs-ectt":false,"docs-ebbouf":false,"docs-ecgd":false,"docs-pcfloc":false,"docs-dsps":false,"docs-hft":"","docs-ececs":false,"docs-ecurf":false,"docs-efsii":false,"docs-elcfd":false,"docs-edmitm":false,"docs-enjec":false,"server_time_ms":1685207648916,"gaia_session_id":"","app-bc":"#d1d1d1","enable_iframed_embed_api":true,"docs-isb":false,"docs-agdc":false,"docs-anddc":true,"docs-adndldc":false,"docs-dhnap":"drive.google.com","docs-ds":"https","docs-clibs":1000,"docs-cirts":0,"docs-cide":true,"docs-cn":"","docs-dprfo":false,"docs-ddt":"","docs-dom":false,"docs-epbqbl":false,"docs-ecer":false,"docs-ecir":false,"docs-ecssl":false,"docs-ecssi":false,"docs-ecped":false,"docs-ecprgba":false,"docs-ecccer":false,"docs-eccc":true,"docs-edpq":false,"docs-edamc":false,"docs-edomic":false,"docos-eddltc":true,"docos-edcab":true,"docs-eddm":false,"docs-edsi":false,"kix-edrat":false,"kix-edratv2":false,"docs-eehlb":false,"docs-reiie":true,"docs-efnpi":false,"docs-fwd":false,"docs-eibu":false,"docs-eibs":false,"docs-eiecr":true,"docs-eimlfh":false,"docs-eiemu":false,"docs-eipce":false,"docs-eir":false,"docs-eksdm":false,"docs-elds":false,"docs-emp":false,"docs-emv2":false,"docs-eoso":true,"docs-epmi":false,"docs-eph":false,"docs-epat":true,"docs-net-erseh":false,"docs-ersd":false,"docs-esbws":false,"kix-eshcmp":false,"docs-eswwu":false,"docs-ete":false,"docs-eud":false,"docs-euqbp":false,"docs-eusca":false,"docs-ekwb":false,"docs-ewep":false,"docs-ewlip":false,"docs-extcd":false,"docs-net-ehfeb":false,"docs-hcwidu":false,"docs-ipmmp":true,"docs-ipuv":true,"docs-tdd":false,"docs-plimif":20.0,"docs-rgifem":true,"docs-sptm":false,"docs-ssi":false,"docs-eslin":false,"docs-uoci":"","docs-wia":"MORE_ICONS","docs-gth":"","docs-ndsom":[],"docs-dm":"text/csv","docs-sdsom":[],"docs-po":"https://drive.google.com","docs-to":"https://drive.google.com","docs-egit":false,"opmbs":5242880,"opmpd":2500,"opbu":"https://docs.google.com/picker","docs-pe":0,"opru":"https://drive.google.com/relay.html","opdu":false,"ophi":"texmex","opst":"","opuci":"","docs-eopiiv2":true,"projector_base_url":"//drive.google.com","docs-drk":[],"docs-erkpp":false,"docs-erkfsu":true,"jobset":"prod","docs-eqam":false,"docs-euaool":false,"docs-eua":false,"docs-ebfgf":false,"docs-uahnt":"","docs-esap":true,"docs-efib":false,"docs-se":false,"docs-eaa":true,"docs-eaaw":false,"docs-eecs":false,"docs-eisib":true,"docs-emtr":false,"docs-egf":false,"docs-uptuf":true,"docs-eodpb":true,"docs-odpl":false,"docs-odpdu":[null,null,null,"//drive.google.com/odp/dialog"],"docs-odpu":[null,null,null,"//drive.google.com/odp/embed"],"docs-dafjera":false,"docs-daflia":false,"docs-dafgfma":false,"docs-fta-fnrhci":false,"docs-spdy":false,"xdbcfAllowHostNamePrefix":true,"xdbcfAllowXpc":true,"docs-dbctc":false,"docs-ebctcio":false,"docs-ecid":false,"docs-iror":true,"docs-eirj":false,"promo_url":"","promo_second_url":"","promo_title":"","promo_title_prefix":"","promo_content_html":"","promo_more_element_text":"","promo_second_more_element_text":"","promo_element_id":"","promo_orientation":1,"promo_arrow_alignment":0,"promo_show_on_click":false,"promo_hide_arrow":false,"promo_show_on_load":false,"promo_mark_dismissed_on_show":false,"promo_use_material_styling":false,"promo_close_button_text":"","promo_icon_url":"","promo_action_id":"","promo_impression_id":0,"promo_is_contextual":false,"promo_css_class_name":"","docs-epfv":false,"enable_promo_manager_control_for_promo_visibility":false,"docs-ccwt":80,"docs-epcc":false,"docs-ut":2,"docs-eoodwflb":false,"docs-era":true,"docs-esvb":true,"docs-oodwflbht":"","docs-nrfd":false,"docs-nrfdm2":false,"docs-dcho":["https://meet.google.com"]}; _docs_flag_cek= null ; if (window['DOCS_timing']) {DOCS_timing['ifdld']=new Date().getTime();}</script><script nonce="ssyP4u6muHjwi3h6tldGjw">window.viewerData = {config: {'id': '1w66h2RUXmT8RCPM2Vb4NOoew8RiEejAR', 'title': 'results_new.csv', 'isItemTrashed':  false , 'documentResourceKey': '','enableEmbedDialog': true,'projectorFeedbackId': '99950', 'projectorFeedbackBucket': 'viewer-web',}, configJson: ["",null,null,null,null,1,null,null,null,1,1,[1,null,null,"AIzaSyDVQw45DwoYh632gvsP5vPDqEKvb-Ywnb8",0,null,null,null,null,"AIzaSyC1eQ1xj69IdTMeii5r7brs3R90eck-m7k",null,"/drive/v2beta",0,0,1,null,null,1,null,1,1,1],null,5,1,null,null,1,"https://drive.google.com",null,null,1,null,1,null,null,null,null,null,1,null,null,[[null,"0",1],6,1,1,null,null,null,1],null,1,null,null,[null,null,null,null,"https://accounts.google.com/ServiceLogin?service\u003dwise\u0026passive\u003d1209600\u0026continue\u003dhttps://drive.google.com/file/d/1w66h2RUXmT8RCPM2Vb4NOoew8RiEejAR/view?usp%3Dsharing\u0026hl\u003den\u0026followup\u003dhttps://drive.google.com/file/d/1w66h2RUXmT8RCPM2Vb4NOoew8RiEejAR/view?usp%3Dsharing",null,null,null,1],null,null,1,null,null,"https://docs.google.com",null,1,[null,0],["https://youtube.googleapis.com"],1,null,null,null,1,null,1,1,null,null,null,null,[1,1,1,1],null,1,null,3,null,null,null,null,1,["AIzaSyCMp6sr4oTC18AWkE2Ii4UBZHTHEpGZWZM","https://blobcomments-pa.clients6.google.com",null,1,1,1,null,null,null,null,"ANONYMOUS_17612595759507348808"],null,1,null,null,0,null,null,1,null,null,null,[1,1,1],null,null,1,1,[null,null,"https://clients6.google.com","AIzaSyD_InbmSFufIEps5UAt2NmB_3LvBH3Sz_8","https://people-pa.googleapis.com",null,null,null,1,1,1],null,1,null,null,null,null,[0,0],null,null,null,null,0,null,0,1,null,null,null,null,null,null,[0,"","","",""],1,[null,null,0,0,0,0,1],null,1,[[null,null,null,"//drive.google.com/odp/embed"],null,"/drive/v2internal","AIzaSyCIGHYEdm91p31HKyJSoU4at7IqhCViXuA",1,null,[null,null,null,"//drive.google.com/odp/dialog"]],[1],null,null,null,null,1,"https://workspace.google.com",null,null,0,1,1,1,1,null,1,["AIzaSyCMp6sr4oTC18AWkE2Ii4UBZHTHEpGZWZM","https://drivemetadata.clients6.google.com",null,"https://drivelabels.clients6.google.com"],1,1,null,null,null,null,1,1,null,null,1,0,0,0,[null,null,null,0,1,null,null,null,70],[1]], itemJson: [null,"results_new.csv",null,null,null,null,null,null,null,"https://drive.google.com/viewer2/prod-03/meta?ck\u003ddrive\u0026ds\u003dAPznzabhPJKjDe8hhIqdVjsH9sDtH6a6ZJESj8B2CJOLNYYknnJ3dbuCfNooLZhVHOWtapatWdRBNTP8LtdvzIhevEVkQZ2DY8P4BKIMc9aE80CUmE8H2ZwV2DyjebyE3QwZlszvOjoXo4GPIUeglZjgPbOxDrvXll5xVPX71CXttBWfbH7UgTwiJgoF_jycGtZuMg13VDwqH__iNsFFcOA2Z7quOUIOkrgFqIrTbiGqFmx1P3oWIyw6c6YfbG216gdnIxpK2Uj-Dmlryju4DL_6QO_vqUW1ZUjw6uL2K7FJrEDnQdwaZOlF6nwoJkogcInsS8rpEamJxhjqEpiAq9px6_ASWbbET36-r-fvtwAYSzWcVegi7TA%3D",null,"text/csv",null,null,6,null,"https://drive.google.com/file/d/1w66h2RUXmT8RCPM2Vb4NOoew8RiEejAR/view",null,"https://drive.google.com/uc?id\u003d1w66h2RUXmT8RCPM2Vb4NOoew8RiEejAR\u0026export\u003ddownload",null,5,0,null,null,null,[null,null,"33"],null,null,null,null,null,0,"csv",null,[["0B6JqY6FqcW1mWkRIWGFTR2RyM0IzMjVsb0lSeFZnaDJTV0FnPQ"],[],["1w66h2RUXmT8RCPM2Vb4NOoew8RiEejAR"]],null,null,null,null,null,null,0,null,0,null,"pmnwijewardena@gmail.com"]};</script><script nonce="ssyP4u6muHjwi3h6tldGjw">;this.gbar_={CONFIG:[[[0,"www.gstatic.com","og.qtm.en_US.WZANLd38JpM.es5.O","com","en","25",0,[4,2,"","","","533919990","0"],null,"YDpyZOrFO_Spwt0Px-6-YA",null,0,"og.qtm.OiyFEN4V2Sw.L.X.O","AA2YrTstjkQxepxIjxvGlad9A62PfbAEbQ","AA2YrTudR8oxE1moOKM6nbil-CGn6LErHg","",2,1,200,"USA",null,null,"25","25",1],null,[1,0.1000000014901161,2,1],[1,0.001000000047497451,1],[0,0,0,null,"","","","",0,0,0],[0,0,"",1,0,0,0,0,0,0,null,0,0,null,0,0,null,null,0,0,0,"","","","","","",null,0,0,0,0,0,null,null,null,"rgba(32,33,36,1)","transparent",0,0,0,null,null,1,0,0],null,null,["1","gci_91f30755d6a6b787dcc2a4062e6e9824.js","googleapis.client:gapi.iframes","","en"],null,null,null,null,["m;/_/scs/abc-static/_/js/k=gapi.gapi.en.UjJbvPIecP0.O/d=1/rs=AHpOoo_flbzE3yQmWQ7n7N3yCQZtJt8-oA/m=__features__","https://apis.google.com","","","","",null,1,"es_plusone_gc_20230403.0_p0","en",null,0],[0.009999999776482582,"com","25",[null,"","0",null,1,5184000,null,null,"",null,null,null,null,null,0,null,0,null,1,0,0,0,null,null,0,0,null,0,0,0,0,0],null,null,null,0,null,null,["5061451","google\\.(com|ru|ca|by|kz|com\\.mx|com\\.tr)$",1]],[1,1,null,27043,25,"USA","en","533919990.0",8,0.009999999776482582,0,0,null,null,null,null,"3701071",null,null,null,"YDpyZOrFO_Spwt0Px-6-YA",0,0,0,null,2,5,"ug",268,0,0,0,0,1],[[null,null,null,"https://www.gstatic.com/og/_/js/k=og.qtm.en_US.WZANLd38JpM.es5.O/rt=j/m=qabr,q_dnp,qapid/exm=qaaw,qadd,qaid,qein,qhaw,qhba,qhbr,qhch,qhga,qhid,qhin/d=1/ed=1/rs=AA2YrTstjkQxepxIjxvGlad9A62PfbAEbQ"]]]],};this.gbar_=this.gbar_||{};(function(_){var window=this;
try{
/*

 Copyright The Closure Library Authors.
 SPDX-License-Identifier: Apache-2.0
*/
var ta,La,Ma,Va,Ua,Xa,Za,Ya,$a,ab,eb,ib,jb,kb,lb,mb,nb,pb,qb,ub;_.aa=function(a,b){if(Error.captureStackTrace)Error.captureStackTrace(this,_.aa);else{var c=Error().stack;c&&(this.stack=c)}a&&(this.message=String(a));void 0!==b&&(this.cause=b)};_.ba=function(){var a=_.p.navigator;return a&&(a=a.userAgent)?a:""};_.ea=function(a){return ca?_.da?_.da.brands.some(function(b){return(b=b.brand)&&-1!=b.indexOf(a)}):!1:!1};_.q=function(a){return-1!=_.ba().indexOf(a)};
_.fa=function(){return ca?!!_.da&&0<_.da.brands.length:!1};_.ha=function(){return _.fa()?!1:_.q("Opera")};_.ia=function(){return _.fa()?!1:_.q("Trident")||_.q("MSIE")};_.ja=function(){return _.fa()?!1:_.q("Edge")};_.la=function(){return _.fa()?_.ea("Microsoft Edge"):_.q("Edg/")};_.ma=function(){return _.q("Firefox")||_.q("FxiOS")};_.oa=function(){return _.q("Safari")&&!(_.na()||(_.fa()?0:_.q("Coast"))||_.ha()||_.ja()||_.la()||(_.fa()?_.ea("Opera"):_.q("OPR"))||_.ma()||_.q("Silk")||_.q("Android"))};
_.na=function(){return _.fa()?_.ea("Chromium"):(_.q("Chrome")||_.q("CriOS"))&&!_.ja()||_.q("Silk")};_.pa=function(){return _.q("Android")&&!(_.na()||_.ma()||_.ha()||_.q("Silk"))};_.ra=function(){return ca?!!_.da&&!!_.da.platform:!1};_.sa=function(){return _.ra()?"Android"===_.da.platform:_.q("Android")};ta=function(){return _.q("iPhone")&&!_.q("iPod")&&!_.q("iPad")};_.ua=function(){return ta()||_.q("iPad")||_.q("iPod")};_.va=function(){return _.ra()?"macOS"===_.da.platform:_.q("Macintosh")};
_.wa=function(){return _.ra()?"Windows"===_.da.platform:_.q("Windows")};_.xa=function(a){var b=a.length;if(0<b){for(var c=Array(b),d=0;d<b;d++)c[d]=a[d];return c}return[]};_.ya=function(){return-1!=_.ba().toLowerCase().indexOf("webkit")&&!_.q("Edge")};_.Ba=function(a){if(!_.za)return _.Aa(a);for(var b="",c=0,d=a.length-10240;c<d;)b+=String.fromCharCode.apply(null,a.subarray(c,c+=10240));b+=String.fromCharCode.apply(null,c?a.subarray(c):a);return btoa(b)};
_.Da=function(a){return Ca&&null!=a&&a instanceof Uint8Array};_.Fa=function(a,b){if(_.Ea)return a[_.Ea]|=b;if(void 0!==a.wb)return a.wb|=b;Object.defineProperties(a,{wb:{value:b,configurable:!0,writable:!0,enumerable:!1}});return b};_.Ia=function(a){var b=_.Ga(a);1!==(b&1)&&(Object.isFrozen(a)&&(a=Array.prototype.slice.call(a)),_.Ha(a,b|1));return a};_.Ga=function(a){var b;_.Ea?b=a[_.Ea]:b=a.wb;return null==b?0:b};
_.Ha=function(a,b){_.Ea?a[_.Ea]=b:void 0!==a.wb?a.wb=b:Object.defineProperties(a,{wb:{value:b,configurable:!0,writable:!0,enumerable:!1}});return a};_.Ja=function(a){_.Fa(a,1);return a};_.Ka=function(a){_.Fa(a,16);return a};La=function(a,b){_.Ha(b,(a|0)&-51)};Ma=function(a,b){_.Ha(b,(a|18)&-41)};_.Na=function(a){return null!==a&&"object"===typeof a&&!Array.isArray(a)&&a.constructor===Object};_.Oa=function(a){if(_.Ga(a.oa)&2)throw Error();};
_.Qa=function(a,b,c){var d=!1;if(null!=a&&"object"===typeof a&&!(d=Array.isArray(a))&&a.te===Pa)return a;if(d){var e=d=_.Ga(a);0===e&&(e|=c&16);e|=c&2;e!==d&&_.Ha(a,e);return new b(a)}};_.Ra=function(a,b){return null==a?b:a};_.Ta=function(a,b){Sa=b;a=new a(b);Sa=void 0;return a};Va=function(a,b){return Ua(b)};
Ua=function(a){switch(typeof a){case "number":return isFinite(a)?a:String(a);case "boolean":return a?1:0;case "object":if(a&&!Array.isArray(a)){if(_.Da(a))return _.Ba(a);if("function"==typeof _.Wa&&a instanceof _.Wa)return a.j()}}return a};Xa=function(a,b){for(var c=Array.prototype.slice.call(a.oa),d=a.i,e=c.length+(d?-1:0),f=0;f<e;f++)c[f]=b(c[f]);if(d){e=c[f]={};for(var g in d)e[g]=b(d[g])}b=_.Ta(a.constructor,_.Ka(c));a.s&&(b.s=a.s.slice());return b};
Za=function(a,b,c,d,e,f){if(null!=a){if(Array.isArray(a))a=e&&0==a.length&&_.Ga(a)&1?void 0:f&&_.Ga(a)&2?a:Ya(a,b,c,void 0!==d,e,f);else if(_.Na(a)){var g={},h;for(h in a)g[h]=Za(a[h],b,c,d,e,f);a=g}else a=b(a,d);return a}};Ya=function(a,b,c,d,e,f){var g=d||c?_.Ga(a):0;d=d?!!(g&16):void 0;a=Array.prototype.slice.call(a);for(var h=0;h<a.length;h++)a[h]=Za(a[h],b,c,d,e,f);c&&c(g,a);return a};$a=function(a){return a.te===Pa?a.toJSON():Ua(a)};
ab=function(a,b,c){c=void 0===c?Ma:c;if(null!=a){if(Ca&&a instanceof Uint8Array)return b?a:new Uint8Array(a);if(Array.isArray(a)){var d=_.Ga(a);if(d&2)return a;if(b&&!(d&32)&&(d&16||0===d))return _.Ha(a,d|18),a;a=Ya(a,ab,d&4?Ma:c,!0,!1,!0);b=_.Ga(a);b&4&&b&2&&Object.freeze(a);return a}a.te===Pa&&(_.Ga(a.oa)&2||(a=_.bb(a,!0),_.Fa(a.oa,18)));return a}};_.bb=function(a,b){var c=a.oa,d=b||a.Hb()?Ma:La,e=!!(_.Ga(c)&16);return Xa(a,function(f){return ab(f,e,d)})};
_.cb=function(a){if(!(_.Ga(a.oa)&2))return a;var b=_.bb(a,!1);b.A=a;return b};
eb=function(a,b,c){var d=a?a.constructor.qa:void 0,e=a.o;if(d){if(!c){b=Array.prototype.slice.call(b);var f;if(b.length&&_.Na(f=b[b.length-1]))for(var g=0;g<d.length;g++)if(d[g]>=e){Object.assign(b[b.length-1]={},f);break}}e=b;c=!c;f=a.o;var h;for(g=0;g<d.length;g++){var l=d[g];if(l<f){l+=a.j;var m=e[l];null==m?e[l]=c?_.db:_.Ja([]):c&&m!==_.db&&_.Ia(m)}else h||(m=void 0,e.length&&_.Na(m=e[e.length-1])?h=m:e.push(h={})),m=h[l],null==h[l]?h[l]=c?_.db:_.Ja([]):c&&m!==_.db&&_.Ia(m)}}return b};
_.r=function(a,b){return null!=a?!!a:!!b};_.t=function(a,b){void 0==b&&(b="");return null!=a?a:b};_.fb=function(a,b){void 0==b&&(b=0);return null!=a?a:b};_.hb=function(a,b){for(var c,d,e=1;e<arguments.length;e++){d=arguments[e];for(c in d)a[c]=d[c];for(var f=0;f<gb.length;f++)c=gb[f],Object.prototype.hasOwnProperty.call(d,c)&&(a[c]=d[c])}};ib=function(a){var b=0;return function(){return b<a.length?{done:!1,value:a[b++]}:{done:!0}}};
jb="function"==typeof Object.defineProperties?Object.defineProperty:function(a,b,c){if(a==Array.prototype||a==Object.prototype)return a;a[b]=c.value;return a};kb=function(a){a=["object"==typeof globalThis&&globalThis,a,"object"==typeof window&&window,"object"==typeof self&&self,"object"==typeof global&&global];for(var b=0;b<a.length;++b){var c=a[b];if(c&&c.Math==Math)return c}throw Error("a");};lb=kb(this);
mb=function(a,b){if(b)a:{var c=lb;a=a.split(".");for(var d=0;d<a.length-1;d++){var e=a[d];if(!(e in c))break a;c=c[e]}a=a[a.length-1];d=c[a];b=b(d);b!=d&&null!=b&&jb(c,a,{configurable:!0,writable:!0,value:b})}};
mb("Symbol",function(a){if(a)return a;var b=function(f,g){this.i=f;jb(this,"description",{configurable:!0,writable:!0,value:g})};b.prototype.toString=function(){return this.i};var c="jscomp_symbol_"+(1E9*Math.random()>>>0)+"_",d=0,e=function(f){if(this instanceof e)throw new TypeError("b");return new b(c+(f||"")+"_"+d++,f)};return e});
mb("Symbol.iterator",function(a){if(a)return a;a=Symbol("c");for(var b="Array Int8Array Uint8Array Uint8ClampedArray Int16Array Uint16Array Int32Array Uint32Array Float32Array Float64Array".split(" "),c=0;c<b.length;c++){var d=lb[b[c]];"function"===typeof d&&"function"!=typeof d.prototype[a]&&jb(d.prototype,a,{configurable:!0,writable:!0,value:function(){return nb(ib(this))}})}return a});nb=function(a){a={next:a};a[Symbol.iterator]=function(){return this};return a};
_.ob=function(a){var b="undefined"!=typeof Symbol&&Symbol.iterator&&a[Symbol.iterator];if(b)return b.call(a);if("number"==typeof a.length)return{next:ib(a)};throw Error("d`"+String(a));};pb="function"==typeof Object.create?Object.create:function(a){var b=function(){};b.prototype=a;return new b};
if("function"==typeof Object.setPrototypeOf)qb=Object.setPrototypeOf;else{var rb;a:{var sb={a:!0},tb={};try{tb.__proto__=sb;rb=tb.a;break a}catch(a){}rb=!1}qb=rb?function(a,b){a.__proto__=b;if(a.__proto__!==b)throw new TypeError("e`"+a);return a}:null}ub=qb;
_.u=function(a,b){a.prototype=pb(b.prototype);a.prototype.constructor=a;if(ub)ub(a,b);else for(var c in b)if("prototype"!=c)if(Object.defineProperties){var d=Object.getOwnPropertyDescriptor(b,c);d&&Object.defineProperty(a,c,d)}else a[c]=b[c];a.U=b.prototype};
mb("Promise",function(a){function b(){this.i=null}function c(g){return g instanceof e?g:new e(function(h){h(g)})}if(a)return a;b.prototype.j=function(g){if(null==this.i){this.i=[];var h=this;this.o(function(){h.v()})}this.i.push(g)};var d=lb.setTimeout;b.prototype.o=function(g){d(g,0)};b.prototype.v=function(){for(;this.i&&this.i.length;){var g=this.i;this.i=[];for(var h=0;h<g.length;++h){var l=g[h];g[h]=null;try{l()}catch(m){this.s(m)}}}this.i=null};b.prototype.s=function(g){this.o(function(){throw g;
})};var e=function(g){this.i=0;this.o=void 0;this.j=[];this.B=!1;var h=this.s();try{g(h.resolve,h.reject)}catch(l){h.reject(l)}};e.prototype.s=function(){function g(m){return function(n){l||(l=!0,m.call(h,n))}}var h=this,l=!1;return{resolve:g(this.J),reject:g(this.v)}};e.prototype.J=function(g){if(g===this)this.v(new TypeError("f"));else if(g instanceof e)this.K(g);else{a:switch(typeof g){case "object":var h=null!=g;break a;case "function":h=!0;break a;default:h=!1}h?this.H(g):this.A(g)}};e.prototype.H=
function(g){var h=void 0;try{h=g.then}catch(l){this.v(l);return}"function"==typeof h?this.L(h,g):this.A(g)};e.prototype.v=function(g){this.C(2,g)};e.prototype.A=function(g){this.C(1,g)};e.prototype.C=function(g,h){if(0!=this.i)throw Error("g`"+g+"`"+h+"`"+this.i);this.i=g;this.o=h;2===this.i&&this.na();this.F()};e.prototype.na=function(){var g=this;d(function(){if(g.G()){var h=lb.console;"undefined"!==typeof h&&h.error(g.o)}},1)};e.prototype.G=function(){if(this.B)return!1;var g=lb.CustomEvent,h=
lb.Event,l=lb.dispatchEvent;if("undefined"===typeof l)return!0;"function"===typeof g?g=new g("unhandledrejection",{cancelable:!0}):"function"===typeof h?g=new h("unhandledrejection",{cancelable:!0}):(g=lb.document.createEvent("CustomEvent"),g.initCustomEvent("unhandledrejection",!1,!0,g));g.promise=this;g.reason=this.o;return l(g)};e.prototype.F=function(){if(null!=this.j){for(var g=0;g<this.j.length;++g)f.j(this.j[g]);this.j=null}};var f=new b;e.prototype.K=function(g){var h=this.s();g.ud(h.resolve,
h.reject)};e.prototype.L=function(g,h){var l=this.s();try{g.call(h,l.resolve,l.reject)}catch(m){l.reject(m)}};e.prototype.then=function(g,h){function l(x,w){return"function"==typeof x?function(z){try{m(x(z))}catch(S){n(S)}}:w}var m,n,v=new e(function(x,w){m=x;n=w});this.ud(l(g,m),l(h,n));return v};e.prototype.catch=function(g){return this.then(void 0,g)};e.prototype.ud=function(g,h){function l(){switch(m.i){case 1:g(m.o);break;case 2:h(m.o);break;default:throw Error("h`"+m.i);}}var m=this;null==this.j?
f.j(l):this.j.push(l);this.B=!0};e.resolve=c;e.reject=function(g){return new e(function(h,l){l(g)})};e.race=function(g){return new e(function(h,l){for(var m=_.ob(g),n=m.next();!n.done;n=m.next())c(n.value).ud(h,l)})};e.all=function(g){var h=_.ob(g),l=h.next();return l.done?c([]):new e(function(m,n){function v(z){return function(S){x[z]=S;w--;0==w&&m(x)}}var x=[],w=0;do x.push(void 0),w++,c(l.value).ud(v(x.length-1),n),l=h.next();while(!l.done)})};return e});
var vb=function(a,b,c){if(null==a)throw new TypeError("i`"+c);if(b instanceof RegExp)throw new TypeError("j`"+c);return a+""};mb("String.prototype.startsWith",function(a){return a?a:function(b,c){var d=vb(this,b,"startsWith"),e=d.length,f=b.length;c=Math.max(0,Math.min(c|0,d.length));for(var g=0;g<f&&c<e;)if(d[c++]!=b[g++])return!1;return g>=f}});
mb("Array.prototype.find",function(a){return a?a:function(b,c){a:{var d=this;d instanceof String&&(d=String(d));for(var e=d.length,f=0;f<e;f++){var g=d[f];if(b.call(c,g,f,d)){b=g;break a}}b=void 0}return b}});var wb=function(a,b){return Object.prototype.hasOwnProperty.call(a,b)};
mb("WeakMap",function(a){function b(){}function c(l){var m=typeof l;return"object"===m&&null!==l||"function"===m}function d(l){if(!wb(l,f)){var m=new b;jb(l,f,{value:m})}}function e(l){var m=Object[l];m&&(Object[l]=function(n){if(n instanceof b)return n;Object.isExtensible(n)&&d(n);return m(n)})}if(function(){if(!a||!Object.seal)return!1;try{var l=Object.seal({}),m=Object.seal({}),n=new a([[l,2],[m,3]]);if(2!=n.get(l)||3!=n.get(m))return!1;n.delete(l);n.set(m,4);return!n.has(l)&&4==n.get(m)}catch(v){return!1}}())return a;
var f="$jscomp_hidden_"+Math.random();e("freeze");e("preventExtensions");e("seal");var g=0,h=function(l){this.i=(g+=Math.random()+1).toString();if(l){l=_.ob(l);for(var m;!(m=l.next()).done;)m=m.value,this.set(m[0],m[1])}};h.prototype.set=function(l,m){if(!c(l))throw Error("k");d(l);if(!wb(l,f))throw Error("l`"+l);l[f][this.i]=m;return this};h.prototype.get=function(l){return c(l)&&wb(l,f)?l[f][this.i]:void 0};h.prototype.has=function(l){return c(l)&&wb(l,f)&&wb(l[f],this.i)};h.prototype.delete=function(l){return c(l)&&
wb(l,f)&&wb(l[f],this.i)?delete l[f][this.i]:!1};return h});
mb("Map",function(a){if(function(){if(!a||"function"!=typeof a||!a.prototype.entries||"function"!=typeof Object.seal)return!1;try{var h=Object.seal({x:4}),l=new a(_.ob([[h,"s"]]));if("s"!=l.get(h)||1!=l.size||l.get({x:4})||l.set({x:4},"t")!=l||2!=l.size)return!1;var m=l.entries(),n=m.next();if(n.done||n.value[0]!=h||"s"!=n.value[1])return!1;n=m.next();return n.done||4!=n.value[0].x||"t"!=n.value[1]||!m.next().done?!1:!0}catch(v){return!1}}())return a;var b=new WeakMap,c=function(h){this.j={};this.i=
f();this.size=0;if(h){h=_.ob(h);for(var l;!(l=h.next()).done;)l=l.value,this.set(l[0],l[1])}};c.prototype.set=function(h,l){h=0===h?0:h;var m=d(this,h);m.list||(m.list=this.j[m.id]=[]);m.Na?m.Na.value=l:(m.Na={next:this.i,Jb:this.i.Jb,head:this.i,key:h,value:l},m.list.push(m.Na),this.i.Jb.next=m.Na,this.i.Jb=m.Na,this.size++);return this};c.prototype.delete=function(h){h=d(this,h);return h.Na&&h.list?(h.list.splice(h.index,1),h.list.length||delete this.j[h.id],h.Na.Jb.next=h.Na.next,h.Na.next.Jb=
h.Na.Jb,h.Na.head=null,this.size--,!0):!1};c.prototype.clear=function(){this.j={};this.i=this.i.Jb=f();this.size=0};c.prototype.has=function(h){return!!d(this,h).Na};c.prototype.get=function(h){return(h=d(this,h).Na)&&h.value};c.prototype.entries=function(){return e(this,function(h){return[h.key,h.value]})};c.prototype.keys=function(){return e(this,function(h){return h.key})};c.prototype.values=function(){return e(this,function(h){return h.value})};c.prototype.forEach=function(h,l){for(var m=this.entries(),
n;!(n=m.next()).done;)n=n.value,h.call(l,n[1],n[0],this)};c.prototype[Symbol.iterator]=c.prototype.entries;var d=function(h,l){var m=l&&typeof l;"object"==m||"function"==m?b.has(l)?m=b.get(l):(m=""+ ++g,b.set(l,m)):m="p_"+l;var n=h.j[m];if(n&&wb(h.j,m))for(h=0;h<n.length;h++){var v=n[h];if(l!==l&&v.key!==v.key||l===v.key)return{id:m,list:n,index:h,Na:v}}return{id:m,list:n,index:-1,Na:void 0}},e=function(h,l){var m=h.i;return nb(function(){if(m){for(;m.head!=h.i;)m=m.Jb;for(;m.next!=m.head;)return m=
m.next,{done:!1,value:l(m)};m=null}return{done:!0,value:void 0}})},f=function(){var h={};return h.Jb=h.next=h.head=h},g=0;return c});mb("Object.is",function(a){return a?a:function(b,c){return b===c?0!==b||1/b===1/c:b!==b&&c!==c}});mb("Array.prototype.includes",function(a){return a?a:function(b,c){var d=this;d instanceof String&&(d=String(d));var e=d.length;c=c||0;for(0>c&&(c=Math.max(c+e,0));c<e;c++){var f=d[c];if(f===b||Object.is(f,b))return!0}return!1}});
mb("String.prototype.includes",function(a){return a?a:function(b,c){return-1!==vb(this,b,"includes").indexOf(b,c||0)}});mb("Number.MAX_SAFE_INTEGER",function(){return 9007199254740991});mb("Number.isNaN",function(a){return a?a:function(b){return"number"===typeof b&&isNaN(b)}});var xb=function(a,b){a instanceof String&&(a+="");var c=0,d=!1,e={next:function(){if(!d&&c<a.length){var f=c++;return{value:b(f,a[f]),done:!1}}d=!0;return{done:!0,value:void 0}}};e[Symbol.iterator]=function(){return e};return e};
mb("Array.prototype.entries",function(a){return a?a:function(){return xb(this,function(b,c){return[b,c]})}});mb("Array.prototype.keys",function(a){return a?a:function(){return xb(this,function(b){return b})}});
mb("Array.from",function(a){return a?a:function(b,c,d){c=null!=c?c:function(h){return h};var e=[],f="undefined"!=typeof Symbol&&Symbol.iterator&&b[Symbol.iterator];if("function"==typeof f){b=f.call(b);for(var g=0;!(f=b.next()).done;)e.push(c.call(d,f.value,g++))}else for(f=b.length,g=0;g<f;g++)e.push(c.call(d,b[g],g));return e}});mb("Array.prototype.values",function(a){return a?a:function(){return xb(this,function(b,c){return c})}});
mb("Array.prototype.fill",function(a){return a?a:function(b,c,d){var e=this.length||0;0>c&&(c=Math.max(0,e+c));if(null==d||d>e)d=e;d=Number(d);0>d&&(d=Math.max(0,e+d));for(c=Number(c||0);c<d;c++)this[c]=b;return this}});var yb=function(a){return a?a:Array.prototype.fill};mb("Int8Array.prototype.fill",yb);mb("Uint8Array.prototype.fill",yb);mb("Uint8ClampedArray.prototype.fill",yb);mb("Int16Array.prototype.fill",yb);mb("Uint16Array.prototype.fill",yb);mb("Int32Array.prototype.fill",yb);
mb("Uint32Array.prototype.fill",yb);mb("Float32Array.prototype.fill",yb);mb("Float64Array.prototype.fill",yb);var zb="function"==typeof Object.assign?Object.assign:function(a,b){for(var c=1;c<arguments.length;c++){var d=arguments[c];if(d)for(var e in d)wb(d,e)&&(a[e]=d[e])}return a};mb("Object.assign",function(a){return a||zb});mb("Object.entries",function(a){return a?a:function(b){var c=[],d;for(d in b)wb(b,d)&&c.push([d,b[d]]);return c}});var Eb,Fb,Gb;_.Ab=_.Ab||{};_.p=this||self;_.Bb=function(a,b){a=a.split(".");b=b||_.p;for(var c=0;c<a.length;c++)if(b=b[a[c]],null==b)return null;return b};_.Cb=function(a){var b=typeof a;return"object"==b&&null!=a||"function"==b};_.Db="closure_uid_"+(1E9*Math.random()>>>0);Eb=function(a,b,c){return a.call.apply(a.bind,arguments)};
Fb=function(a,b,c){if(!a)throw Error();if(2<arguments.length){var d=Array.prototype.slice.call(arguments,2);return function(){var e=Array.prototype.slice.call(arguments);Array.prototype.unshift.apply(e,d);return a.apply(b,e)}}return function(){return a.apply(b,arguments)}};_.y=function(a,b,c){_.y=Function.prototype.bind&&-1!=Function.prototype.bind.toString().indexOf("native code")?Eb:Fb;return _.y.apply(null,arguments)};
_.A=function(a,b){a=a.split(".");var c=_.p;a[0]in c||"undefined"==typeof c.execScript||c.execScript("var "+a[0]);for(var d;a.length&&(d=a.shift());)a.length||void 0===b?c[d]&&c[d]!==Object.prototype[d]?c=c[d]:c=c[d]={}:c[d]=b};_.B=function(a,b){function c(){}c.prototype=b.prototype;a.U=b.prototype;a.prototype=new c;a.prototype.constructor=a;a.Jj=function(d,e,f){for(var g=Array(arguments.length-2),h=2;h<arguments.length;h++)g[h-2]=arguments[h];return b.prototype[e].apply(d,g)}};Gb=function(a){return a};
_.Hb=function(a){var b=null,c=_.p.trustedTypes;if(!c||!c.createPolicy)return b;try{b=c.createPolicy(a,{createHTML:Gb,createScript:Gb,createScriptURL:Gb})}catch(d){_.p.console&&_.p.console.error(d.message)}return b};_.B(_.aa,Error);_.aa.prototype.name="CustomError";_.Ib=function(a){return/^[\s\xa0]*$/.test(a)};_.Jb=String.prototype.trim?function(a){return a.trim()}:function(a){return/^[\s\xa0]*([\s\S]*?)[\s\xa0]*$/.exec(a)[1]};var ca,Kb=_.Bb("WIZ_global_data.oxN3nb"),Lb=Kb&&Kb[610401301];ca=null!=Lb?Lb:!1;var Mb;Mb=_.p.navigator;_.da=Mb?Mb.userAgentData||null:null;_.Nb=Array.prototype.indexOf?function(a,b){return Array.prototype.indexOf.call(a,b,void 0)}:function(a,b){if("string"===typeof a)return"string"!==typeof b||1!=b.length?-1:a.indexOf(b,0);for(var c=0;c<a.length;c++)if(c in a&&a[c]===b)return c;return-1};_.Ob=Array.prototype.forEach?function(a,b,c){Array.prototype.forEach.call(a,b,c)}:function(a,b,c){for(var d=a.length,e="string"===typeof a?a.split(""):a,f=0;f<d;f++)f in e&&b.call(c,e[f],f,a)};
_.Pb=Array.prototype.filter?function(a,b,c){return Array.prototype.filter.call(a,b,c)}:function(a,b,c){for(var d=a.length,e=[],f=0,g="string"===typeof a?a.split(""):a,h=0;h<d;h++)if(h in g){var l=g[h];b.call(c,l,h,a)&&(e[f++]=l)}return e};_.Qb=Array.prototype.map?function(a,b,c){return Array.prototype.map.call(a,b,c)}:function(a,b,c){for(var d=a.length,e=Array(d),f="string"===typeof a?a.split(""):a,g=0;g<d;g++)g in f&&(e[g]=b.call(c,f[g],g,a));return e};
_.Rb=Array.prototype.reduce?function(a,b,c){return Array.prototype.reduce.call(a,b,c)}:function(a,b,c){var d=c;(0,_.Ob)(a,function(e,f){d=b.call(void 0,d,e,f,a)});return d};_.Sb=Array.prototype.some?function(a,b){return Array.prototype.some.call(a,b,void 0)}:function(a,b){for(var c=a.length,d="string"===typeof a?a.split(""):a,e=0;e<c;e++)if(e in d&&b.call(void 0,d[e],e,a))return!0;return!1};_.Tb=function(a){_.Tb[" "](a);return a};_.Tb[" "]=function(){};var fc,gc,lc;_.Ub=_.ha();_.C=_.ia();_.Vb=_.q("Edge");_.Wb=_.Vb||_.C;_.Xb=_.q("Gecko")&&!_.ya()&&!(_.q("Trident")||_.q("MSIE"))&&!_.q("Edge");_.Yb=_.ya();_.Zb=_.va();_.$b=_.wa();_.ac=_.sa();_.bc=ta();_.cc=_.q("iPad");_.dc=_.q("iPod");_.ec=_.ua();fc=function(){var a=_.p.document;return a?a.documentMode:void 0};
a:{var hc="",ic=function(){var a=_.ba();if(_.Xb)return/rv:([^\);]+)(\)|;)/.exec(a);if(_.Vb)return/Edge\/([\d\.]+)/.exec(a);if(_.C)return/\b(?:MSIE|rv)[: ]([^\);]+)(\)|;)/.exec(a);if(_.Yb)return/WebKit\/(\S+)/.exec(a);if(_.Ub)return/(?:Version)[ \/]?(\S+)/.exec(a)}();ic&&(hc=ic?ic[1]:"");if(_.C){var jc=fc();if(null!=jc&&jc>parseFloat(hc)){gc=String(jc);break a}}gc=hc}_.kc=gc;if(_.p.document&&_.C){var mc=fc();lc=mc?mc:parseInt(_.kc,10)||void 0}else lc=void 0;_.nc=lc;_.oc=_.ma();_.pc=ta()||_.q("iPod");_.qc=_.q("iPad");_.rc=_.pa();_.sc=_.na();_.tc=_.oa()&&!_.ua();var uc;uc={};_.vc=null;_.Aa=function(a,b){void 0===b&&(b=0);_.wc();b=uc[b];for(var c=Array(Math.floor(a.length/3)),d=b[64]||"",e=0,f=0;e<a.length-2;e+=3){var g=a[e],h=a[e+1],l=a[e+2],m=b[g>>2];g=b[(g&3)<<4|h>>4];h=b[(h&15)<<2|l>>6];l=b[l&63];c[f++]=m+g+h+l}m=0;l=d;switch(a.length-e){case 2:m=a[e+1],l=b[(m&15)<<2]||d;case 1:a=a[e],c[f]=b[a>>2]+b[(a&3)<<4|m>>4]+l+d}return c.join("")};
_.wc=function(){if(!_.vc){_.vc={};for(var a="ABCDEFGHIJKLMNOPQRSTUVWXYZabcdefghijklmnopqrstuvwxyz0123456789".split(""),b=["+/=","+/","-_=","-_.","-_"],c=0;5>c;c++){var d=a.concat(b[c].split(""));uc[c]=d;for(var e=0;e<d.length;e++){var f=d[e];void 0===_.vc[f]&&(_.vc[f]=e)}}}};var Ca;Ca="undefined"!==typeof Uint8Array;_.za=!_.C&&"function"===typeof btoa;_.xc="function"===typeof Uint8Array.prototype.slice;_.yc="undefined"!==typeof TextDecoder;_.zc="undefined"!==typeof TextEncoder;_.Ea="function"===typeof Symbol&&"symbol"===typeof Symbol()?Symbol():void 0;var Pa,Ac;Pa={};_.db=Object.freeze(_.Ha([],23));_.D=function(a,b,c){return-1===b?null:b>=a.o?a.i?a.i[b]:void 0:c&&a.i&&(c=a.i[b],null!=c)?c:a.oa[b+a.j]};_.E=function(a,b,c,d){_.Oa(a);return _.Bc(a,b,c,d)};_.Bc=function(a,b,c,d){a.A&&(a.A=void 0);if(b>=a.o||d)return d=a.o+a.j,(a.i||(a.i=a.oa[d]={}))[b]=c,a;a.oa[b+a.j]=c;(c=a.i)&&b in c&&delete c[b];return a};_.F=function(a,b){a=_.D(a,b);return null==a?a:!!a};_.Cc=function(a,b,c,d){var e=_.D(a,c,d);b=_.Qa(e,b,_.Ga(a.oa));b!==e&&null!=b&&_.Bc(a,c,b,d);return b};
_.G=function(a,b,c,d){d=void 0===d?!1:d;b=_.Cc(a,b,c,d);if(null==b)return b;if(!(_.Ga(a.oa)&2)){var e=_.cb(b);e!==b&&(b=e,_.Bc(a,c,b,d))}return b};_.Dc=function(a,b,c){_.Oa(a);null==c&&(c=void 0);return _.Bc(a,b,c)};_.Ec=function(a,b){a:if(a=_.D(a,b),null!=a){switch(typeof a){case "string":a=+a;break a;case "number":break a}a=void 0}return a};_.H=function(a,b,c){return _.E(a,b,null==c?c:!!c)};_.I=function(a,b){return _.Ra(_.F(a,b),!1)};_.J=function(a,b,c){return _.Ra(_.Ec(a,b),void 0===c?0:c)};
_.Fc=function(a,b,c){c=void 0===c?0:c;var d=_.D(a,b);var e=null==d?d:"number"===typeof d||"NaN"===d||"Infinity"===d||"-Infinity"===d?Number(d):void 0;null!=e&&e!==d&&_.Bc(a,b,e);return _.Ra(e,c)};_.K=function(a,b){return _.Ra(_.D(a,b),"")};var Sa;_.L=function(a,b,c){null==a&&(a=Sa);Sa=void 0;if(null==a)a=c?[c]:[],_.Ha(a,48);else{if(!Array.isArray(a))throw Error();if(c&&c!==a[0])throw Error();var d=_.Fa(a,0)|32;_.Ha(a,d)}this.j=c?0:-1;this.oa=a;a:{c=this.oa.length;a=c-1;if(c&&(c=this.oa[a],_.Na(c))){this.i=c;this.o=a-this.j;break a}b?(this.o=Math.max(b,a+1-this.j),this.i=void 0):this.o=Number.MAX_VALUE}};_.k=_.L.prototype;_.k.toJSON=function(){if(Ac)var a=eb(this,this.oa,!1);else a=Ya(this.oa,$a,void 0,void 0,!1,!1),a=eb(this,a,!0);return a};
_.k.Ca=function(){Ac=!0;try{return JSON.stringify(this.toJSON(),Va)}finally{Ac=!1}};_.k.Hb=function(){return!!(_.Ga(this.oa)&2)};_.k.te=Pa;_.k.toString=function(){return eb(this,this.oa,!1).toString()};_.Gc=Symbol();_.Hc=Symbol();_.Ic=Symbol();_.Jc=Symbol();var Kc=function(a){_.L.call(this,a)};_.u(Kc,_.L);_.Lc=function(a){_.L.call(this,a)};_.u(_.Lc,_.L);_.Lc.prototype.kd=function(a){return _.E(this,3,a)};_.Mc=function(a){_.L.call(this,a)};_.u(_.Mc,_.L);var Nc=function(a){_.L.call(this,a)};_.u(Nc,_.L);_.Oc=function(a){_.L.call(this,a)};_.u(_.Oc,_.L);_.Oc.prototype.Bc=function(a){return _.E(this,24,a)};_.Pc=function(a){_.L.call(this,a)};_.u(_.Pc,_.L);_.M=function(){this.La=this.La;this.na=this.na};_.M.prototype.La=!1;_.M.prototype.isDisposed=function(){return this.La};_.M.prototype.ma=function(){this.La||(this.La=!0,this.N())};_.M.prototype.N=function(){if(this.na)for(;this.na.length;)this.na.shift()()};var Qc=function(a){_.M.call(this);this.o=a;this.i=[];this.j={}};_.u(Qc,_.M);Qc.prototype.resolve=function(a){var b=this.o;a=a.split(".");for(var c=a.length,d=0;d<c;++d)if(b[a[d]])b=b[a[d]];else return null;return b instanceof Function?b:null};Qc.prototype.wc=function(){for(var a=this.i.length,b=this.i,c=[],d=0;d<a;++d){var e=b[d].i(),f=this.resolve(e);if(f&&f!=this.j[e])try{b[d].wc(f)}catch(g){}else c.push(b[d])}this.i=c.concat(b.slice(a))};var Rc=function(a){_.M.call(this);this.o=a;this.v=this.i=null;this.s=0;this.A={};this.j=!1;a=window.navigator.userAgent;0<=a.indexOf("MSIE")&&0<=a.indexOf("Trident")&&(a=/\b(?:MSIE|rv)[: ]([^\);]+)(\)|;)/.exec(a))&&a[1]&&9>parseFloat(a[1])&&(this.j=!0)};_.u(Rc,_.M);Rc.prototype.B=function(a,b){this.i=b;this.v=a;b.preventDefault?b.preventDefault():b.returnValue=!1};_.Sc=function(){this.data={}};_.Sc.prototype.i=function(){window.console&&window.console.log&&window.console.log("Log data: ",this.data)};_.Sc.prototype.Ca=function(a){var b=[],c;for(c in this.data)b.push(encodeURIComponent(c)+"="+encodeURIComponent(String(this.data[c])));return("atyp=i&zx="+(new Date).getTime()+"&"+b.join("&")).substr(0,a)};var Tc=function(a,b){this.data={};var c=_.G(a,Nc,8)||new Nc;window.google&&window.google.kEI&&(this.data.ei=window.google.kEI);this.data.sei=_.t(_.D(a,10));this.data.ogf=_.t(_.D(c,3));this.data.ogrp=(window.google&&window.google.sn?!/.*hp$/.test(window.google.sn):_.r(_.F(a,7)))?"1":"";this.data.ogv=_.t(_.D(c,6))+"."+_.t(_.D(c,7));this.data.ogd=_.t(_.D(a,21));this.data.ogc=_.t(_.D(a,20));this.data.ogl=_.t(_.D(a,5));b&&(this.data.oggv=b)};_.u(Tc,_.Sc);var gb="constructor hasOwnProperty isPrototypeOf propertyIsEnumerable toLocaleString toString valueOf".split(" ");_.Uc=function(a,b,c,d,e){Tc.call(this,a,b);_.hb(this.data,{jexpid:_.t(_.D(a,9)),srcpg:"prop="+_.t(_.D(a,6)),jsr:Math.round(1/d),emsg:c.name+":"+c.message});if(e){e._sn&&(e._sn="og."+e._sn);for(var f in e)this.data[encodeURIComponent(f)]=e[f]}};_.u(_.Uc,Tc);var Vc;_.Xc=function(){void 0===Vc&&(Vc=_.Hb("ogb-qtm#html"));return Vc};_.Yc=function(a){this.i=a};_.Yc.prototype.toString=function(){return this.i+""};_.Yc.prototype.vb=!0;_.Yc.prototype.Za=function(){return this.i.toString()};_.$c=function(a){return _.Zc(a).toString()};_.Zc=function(a){return a instanceof _.Yc&&a.constructor===_.Yc?a.i:"type_error:TrustedResourceUrl"};var cd,dd,gd,hd,jd;_.ad=function(a){this.i=a};_.ad.prototype.toString=function(){return this.i.toString()};_.ad.prototype.vb=!0;_.ad.prototype.Za=function(){return this.i.toString()};_.bd=function(a){return a instanceof _.ad&&a.constructor===_.ad?a.i:"type_error:SafeUrl"};cd=/^data:(.*);base64,[a-z0-9+\/]+=*$/i;dd=/^(?:(?:https?|mailto|ftp):|[^:/?#]*(?:[/?#]|$))/i;
_.fd=function(a){if(a instanceof _.ad)return a;a="object"==typeof a&&a.vb?a.Za():String(a);dd.test(a)?a=_.ed(a):(a=String(a).replace(/(%0A|%0D)/g,""),a=a.match(cd)?_.ed(a):null);return a};try{new URL("s://g"),gd=!0}catch(a){gd=!1}hd=gd;
_.id=function(a){if(a instanceof _.ad)return a;a="object"==typeof a&&a.vb?a.Za():String(a);a:{var b=a;if(hd){try{var c=new URL(b)}catch(d){b="https:";break a}b=c.protocol}else b:{c=document.createElement("a");try{c.href=b}catch(d){b=void 0;break b}b=c.protocol;b=":"===b||""===b?"https:":b}}"javascript:"===b&&(a="about:invalid#zClosurez");return _.ed(a)};jd={};_.ed=function(a){return new _.ad(a,jd)};_.kd=_.ed("about:invalid#zClosurez");_.ld={};_.md=function(a){this.i=a;this.vb=!0};_.md.prototype.Za=function(){return this.i};_.md.prototype.toString=function(){return this.i.toString()};_.nd=new _.md("",_.ld);_.od=RegExp("^[-+,.\"'%_!#/ a-zA-Z0-9\\[\\]]+$");_.pd=RegExp("\\b(url\\([ \t\n]*)('[ -&(-\\[\\]-~]*'|\"[ !#-\\[\\]-~]*\"|[!#-&*-\\[\\]-~]*)([ \t\n]*\\))","g");
_.qd=RegExp("\\b(calc|cubic-bezier|fit-content|hsl|hsla|linear-gradient|matrix|minmax|radial-gradient|repeat|rgb|rgba|(rotate|scale|translate)(X|Y|Z|3d)?|steps|var)\\([-+*/0-9a-zA-Z.%#\\[\\], ]+\\)","g");var rd;rd={};_.sd=function(a){this.i=a;this.vb=!0};_.sd.prototype.Za=function(){return this.i.toString()};_.sd.prototype.toString=function(){return this.i.toString()};_.td=function(a){return a instanceof _.sd&&a.constructor===_.sd?a.i:"type_error:SafeHtml"};_.ud=function(a){var b=_.Xc();a=b?b.createHTML(a):a;return new _.sd(a,rd)};_.vd=new _.sd(_.p.trustedTypes&&_.p.trustedTypes.emptyHTML||"",rd);_.wd=_.ud("<br>");var yd;_.xd=function(a){var b=!1,c;return function(){b||(c=a(),b=!0);return c}}(function(){var a=document.createElement("div"),b=document.createElement("div");b.appendChild(document.createElement("div"));a.appendChild(b);b=a.firstChild.firstChild;a.innerHTML=_.td(_.vd);return!b.parentElement});yd=/^[\w+/_-]+[=]{0,2}$/;
_.Ad=function(a){a=(a||_.p).document;return a.querySelector?(a=a.querySelector('style[nonce],link[rel="stylesheet"][nonce]'))&&(a=a.nonce||a.getAttribute("nonce"))&&yd.test(a)?a:"":""};_.Bd=RegExp("^\\s{3,4}at(?: (?:(.*?)\\.)?((?:new )?(?:[a-zA-Z_$][\\w$]*|<anonymous>))(?: \\[as ([a-zA-Z_$][\\w$]*)\\])?)? (?:\\(unknown source\\)|\\(native\\)|\\((?:eval at )?((?:http|https|file)://[^\\s)]+|javascript:.*)\\)|((?:http|https|file)://[^\\s)]+|javascript:.*))$");_.Cd=RegExp("^(?:(.*?)\\.)?([a-zA-Z_$][\\w$]*(?:/.?<)?)?(\\(.*\\))?@(?::0|((?:http|https|file)://[^\\s)]+|javascript:.*))$");var Dd,Gd,Fd;_.Ed=function(a){var b=window.google&&window.google.logUrl?"":"https://www.google.com";b+="/gen_204?use_corp=on&";b+=a.Ca(2040-b.length);Dd(_.fd(b)||_.kd)};Dd=function(a){var b=new Image,c=Fd;b.onerror=b.onload=b.onabort=function(){c in Gd&&delete Gd[c]};Gd[Fd++]=b;b.src=_.bd(a)};Gd=[];Fd=0;_.Hd=function(a){_.L.call(this,a)};_.u(_.Hd,_.L);_.Id=function(a){var b="bc";if(a.bc&&a.hasOwnProperty(b))return a.bc;b=new a;return a.bc=b};_.Jd=function(){this.i={};this.j={}};_.Ld=function(a,b){var c=_.Jd.i();if(a in c.i){if(c.i[a]!=b)throw new Kd(a);}else{c.i[a]=b;if(b=c.j[a])for(var d=0,e=b.length;d<e;d++)b[d].i(c.i,a);delete c.j[a]}};_.Nd=function(a,b){if(b in a.i)return a.i[b];throw new Md(b);};_.Jd.i=function(){return _.Id(_.Jd)};var Od=function(){_.aa.call(this)};_.u(Od,_.aa);var Kd=function(){_.aa.call(this)};_.u(Kd,Od);var Md=function(){_.aa.call(this)};_.u(Md,Od);var Rd=function(){var a=Pd;this.v=Qd;this.j=_.fb(_.Fc(a,2,.001),.001);this.A=_.r(_.F(a,1))&&Math.random()<this.j;this.B=_.fb(_.J(a,3,1),1);this.s=0;this.i=this.o=null};Rd.prototype.log=function(a,b){_.Sd(this,a);try{if(this.A&&this.s<this.B){try{var c=(this.o||_.Nd(_.Jd.i(),"lm")).s(a,b)}catch(d){c=new _.Uc(this.v,"quantum:gapiBuildLabel",a,this.j,b)}_.Ed(c);this.s++}}catch(d){}};
_.Sd=function(a,b){if(a.i){var c=new Kc;_.E(c,1,b.message);_.E(c,2,b.stack);_.E(c,3,b.lineNumber);_.E(c,5,1);b=new _.Lc;_.Dc(b,40,c);a.i.log(98,b)}};var Td=[1,2,3,4,5,6,9,10,11,13,14,28,29,30,34,35,37,38,39,40,42,43,48,49,50,51,52,53,62,500],Wd=function(a,b,c,d,e,f){Tc.call(this,a,b);_.hb(this.data,{oge:d,ogex:_.t(_.D(a,9)),ogp:_.t(_.D(a,6)),ogsr:Math.round(1/(Ud(d)?_.fb(_.Fc(c,3,1)):_.fb(_.Fc(c,2,1E-4)))),ogus:e});if(f){"ogw"in f&&(this.data.ogw=f.ogw,delete f.ogw);"ved"in f&&(this.data.ved=f.ved,delete f.ved);a=[];for(var g in f)0!=a.length&&a.push(","),a.push(Vd(g)),a.push("."),a.push(Vd(f[g]));f=a.join("");""!=f&&(this.data.ogad=f)}};
_.u(Wd,Tc);var Vd=function(a){a=String(a);return a.replace(".","%2E").replace(",","%2C")},Ud=function(a){if(!Xd){Xd={};for(var b=0;b<Td.length;b++)Xd[Td[b]]=!0}return!!Xd[a]},Xd=null;var Yd=function(a){_.L.call(this,a)};_.u(Yd,_.L);var be=function(){var a=Zd,b=$d,c=ae;this.j=a;this.i=b;this.s=_.fb(_.Fc(a,2,1E-4),1E-4);this.A=_.fb(_.Fc(a,3,1),1);b=Math.random();this.o=_.r(_.F(a,1))&&b<this.s;this.v=_.r(_.F(a,1))&&b<this.A;a=0;_.r(_.F(c,1))&&(a|=1);_.r(_.F(c,2))&&(a|=2);_.r(_.F(c,3))&&(a|=4);this.B=a};be.prototype.log=function(a,b){try{if(Ud(a)?this.v:this.o){var c=new Wd(this.i,"quantum:gapiBuildLabel",this.j,a,this.B,b);_.Ed(c)}}catch(d){}};_.ce=function(a){this.i=a;this.j=void 0;this.o=[]};_.ce.prototype.then=function(a,b,c){this.o.push(new de(a,b,c));ee(this)};_.ce.prototype.resolve=function(a){if(void 0!==this.i||void 0!==this.j)throw Error("N");this.i=a;ee(this)};_.ce.prototype.reject=function(a){if(void 0!==this.i||void 0!==this.j)throw Error("N");this.j=a;ee(this)};var ee=function(a){if(0<a.o.length){var b=void 0!==a.i,c=void 0!==a.j;if(b||c){b=b?a.s:a.v;c=a.o;a.o=[];try{_.Ob(c,b,a)}catch(d){console.error(d)}}}};
_.ce.prototype.s=function(a){a.j&&a.j.call(a.i,this.i)};_.ce.prototype.v=function(a){a.o&&a.o.call(a.i,this.j)};var de=function(a,b,c){this.j=a;this.o=b;this.i=c};_.N=function(){this.s=new _.ce;this.i=new _.ce;this.B=new _.ce;this.v=new _.ce;this.A=new _.ce;this.C=new _.ce;this.o=new _.ce;this.j=new _.ce;this.F=new _.ce};_.k=_.N.prototype;_.k.xh=function(){return this.s};_.k.Eh=function(){return this.i};_.k.Lh=function(){return this.B};_.k.Dh=function(){return this.v};_.k.Jh=function(){return this.A};_.k.Bh=function(){return this.C};_.k.qh=function(){return this.o};_.k.oh=function(){return this.j};_.N.i=function(){return _.Id(_.N)};var fe=function(a){_.L.call(this,a)};_.u(fe,_.L);_.he=function(){return _.G(_.ge,_.Oc,1)};_.ie=function(){return _.G(_.ge,_.Pc,5)};var je;window.gbar_&&window.gbar_.CONFIG?je=window.gbar_.CONFIG[0]||{}:je=[];_.ge=new fe(je);var Pd,Qd,$d,ae,Zd;Pd=_.G(_.ge,_.Hd,3)||new _.Hd;Qd=_.he()||new _.Oc;_.ke=new Rd;$d=_.he()||new _.Oc;ae=_.ie()||new _.Pc;Zd=_.G(_.ge,Yd,4)||new Yd;_.le=new be;_.A("gbar_._DumpException",function(a){_.ke?_.ke.log(a):console.error(a)});_.me=new Rc(_.ke);_.le.log(8,{m:"BackCompat"==document.compatMode?"q":"s"});_.A("gbar.A",_.ce);_.ce.prototype.aa=_.ce.prototype.then;_.A("gbar.B",_.N);_.N.prototype.ba=_.N.prototype.Eh;_.N.prototype.bb=_.N.prototype.Lh;_.N.prototype.bd=_.N.prototype.Jh;_.N.prototype.bf=_.N.prototype.xh;_.N.prototype.bg=_.N.prototype.Dh;_.N.prototype.bh=_.N.prototype.Bh;_.N.prototype.bj=_.N.prototype.qh;_.N.prototype.bk=_.N.prototype.oh;_.A("gbar.a",_.N.i());var ne=new Qc(window);_.Ld("api",ne);var oe=_.ie()||new _.Pc;
window.__PVT=_.t(_.D(oe,8));_.Ld("eq",_.me);
}catch(e){_._DumpException(e)}
try{
_.pe=function(a){_.L.call(this,a)};_.u(_.pe,_.L);
}catch(e){_._DumpException(e)}
try{
_.qe=function(a){_.L.call(this,a)};_.u(_.qe,_.L);
}catch(e){_._DumpException(e)}
try{
var re=function(a){_.L.call(this,a)};_.u(re,_.L);var se=function(){_.M.call(this);this.j=[];this.i=[]};_.u(se,_.M);se.prototype.o=function(a,b){this.j.push({features:a,options:b})};se.prototype.init=function(a,b,c){window.gapi={};var d=window.___jsl={};d.h=_.t(_.D(a,1));null!=_.F(a,12)&&(d.dpo=_.r(_.I(a,12)));d.ms=_.t(_.D(a,2));d.m=_.t(_.D(a,3));d.l=[];_.K(b,1)&&(a=_.D(b,3))&&this.i.push(a);_.K(c,1)&&(c=_.D(c,2))&&this.i.push(c);_.A("gapi.load",(0,_.y)(this.o,this));return this};var te=_.G(_.ge,_.pe,14)||new _.pe,ue=_.G(_.ge,_.qe,9)||new _.qe,ve=new re,we=new se;we.init(te,ue,ve);_.Ld("gs",we);
}catch(e){_._DumpException(e)}
})(this.gbar_);
// Google Inc.
</script><style nonce="HLzqsSKESwhyCINkXdKphQ">.gb_ab:not(.gb_fd){font:13px/27px Roboto,Arial,sans-serif;z-index:986}@-webkit-keyframes gb__a{0%{opacity:0}50%{opacity:1}}@keyframes gb__a{0%{opacity:0}50%{opacity:1}}a.gb_ia{border:none;color:#4285f4;cursor:default;font-weight:bold;outline:none;position:relative;text-align:center;text-decoration:none;text-transform:uppercase;white-space:nowrap;-moz-user-select:none;-ms-user-select:none;-webkit-user-select:none}a.gb_ia:hover:after,a.gb_ia:focus:after{background-color:rgba(0,0,0,.12);content:"";height:100%;left:0;position:absolute;top:0;width:100%}a.gb_ia:hover,a.gb_ia:focus{text-decoration:none}a.gb_ia:active{background-color:rgba(153,153,153,.4);text-decoration:none}a.gb_ja{background-color:#4285f4;color:#fff}a.gb_ja:active{background-color:#0043b2}.gb_ka{box-shadow:0 1px 1px rgba(0,0,0,.16)}.gb_ia,.gb_ja,.gb_la,.gb_ma{display:inline-block;line-height:28px;padding:0 12px;border-radius:2px}.gb_la{background:#f8f8f8;border:1px solid #c6c6c6}.gb_ma{background:#f8f8f8}.gb_la,#gb a.gb_la.gb_la,.gb_ma{color:#666;cursor:default;text-decoration:none}#gb a.gb_ma{cursor:default;text-decoration:none}.gb_ma{border:1px solid #4285f4;font-weight:bold;outline:none;background:#4285f4;background:-webkit-gradient(linear,left top,left bottom,from(top),color-stop(#4387fd),to(#4683ea));background:-webkit-linear-gradient(top,#4387fd,#4683ea);background:linear-gradient(top,#4387fd,#4683ea);filter:progid:DXImageTransform.Microsoft.gradient(startColorstr=#4387fd,endColorstr=#4683ea,GradientType=0)}#gb a.gb_ma{color:#fff}.gb_ma:hover{box-shadow:0 1px 0 rgba(0,0,0,.15)}.gb_ma:active{box-shadow:inset 0 2px 0 rgba(0,0,0,.15);background:#3c78dc;background:-webkit-gradient(linear,left top,left bottom,from(top),color-stop(#3c7ae4),to(#3f76d3));background:-webkit-linear-gradient(top,#3c7ae4,#3f76d3);background:linear-gradient(top,#3c7ae4,#3f76d3);filter:progid:DXImageTransform.Microsoft.gradient(startColorstr=#3c7ae4,endColorstr=#3f76d3,GradientType=0)}#gb .gb_na{background:#fff;border:1px solid #dadce0;color:#1a73e8;display:inline-block;text-decoration:none}#gb .gb_na:hover{background:#f8fbff;border-color:#dadce0;color:#174ea6}#gb .gb_na:focus{background:#f4f8ff;color:#174ea6;outline:1px solid #174ea6}#gb .gb_na:active,#gb .gb_na:focus:active{background:#ecf3fe;color:#174ea6}#gb .gb_na.gb_i{background:transparent;border:1px solid #5f6368;color:#8ab4f8;text-decoration:none}#gb .gb_na.gb_i:hover{background:rgba(255,255,255,.04);color:#e8eaed}#gb .gb_na.gb_i:focus{background:rgba(232,234,237,.12);color:#e8eaed;outline:1px solid #e8eaed}#gb .gb_na.gb_i:active,#gb .gb_na.gb_i:focus:active{background:rgba(232,234,237,.1);color:#e8eaed}.gb_m{display:none!important}.gb_Ta{visibility:hidden}.gb_Pd{display:inline-block;vertical-align:middle}.gb_Vd .gb_l{bottom:-3px;right:-5px}.gb_g{position:relative}.gb_d{display:inline-block;outline:none;vertical-align:middle;border-radius:2px;-moz-box-sizing:border-box;box-sizing:border-box;height:40px;width:40px;cursor:pointer;text-decoration:none}#gb#gb a.gb_d{cursor:pointer;text-decoration:none}.gb_d,a.gb_d{color:#000}.gb_cb{border-color:transparent;border-bottom-color:#fff;border-style:dashed dashed solid;border-width:0 8.5px 8.5px;display:none;position:absolute;left:11.5px;top:33px;z-index:1;height:0;width:0;-webkit-animation:gb__a .2s;animation:gb__a .2s}.gb_db{border-color:transparent;border-style:dashed dashed solid;border-width:0 8.5px 8.5px;display:none;position:absolute;left:11.5px;z-index:1;height:0;width:0;-webkit-animation:gb__a .2s;animation:gb__a .2s;border-bottom-color:rgba(0,0,0,.2);top:32px}x:-o-prefocus,div.gb_db{border-bottom-color:#ccc}.gb_S{background:#fff;border:1px solid #ccc;border-color:rgba(0,0,0,.2);color:#000;-webkit-box-shadow:0 2px 10px rgba(0,0,0,.2);-moz-box-shadow:0 2px 10px rgba(0,0,0,.2);box-shadow:0 2px 10px rgba(0,0,0,.2);display:none;outline:none;overflow:hidden;position:absolute;right:8px;top:62px;-webkit-animation:gb__a .2s;animation:gb__a .2s;border-radius:2px;-moz-user-select:text;-ms-user-select:text;-webkit-user-select:text}.gb_Pd.gb_Da .gb_cb,.gb_Pd.gb_Da .gb_db,.gb_Pd.gb_Da .gb_S,.gb_Da.gb_S{display:block}.gb_Pd.gb_Da.gb_Wd .gb_cb,.gb_Pd.gb_Da.gb_Wd .gb_db{display:none}.gb_Xd{position:absolute;right:8px;top:62px;z-index:-1}.gb_0a .gb_cb,.gb_0a .gb_db,.gb_0a .gb_S{margin-top:-10px}.gb_Pd:first-child,#gbsfw:first-child+.gb_Pd{padding-left:4px}.gb_Ia.gb_Zd .gb_Pd:first-child{padding-left:0}.gb_0d{position:relative}.gb_Rd .gb_Sd{display:inline-block}.gb_Rd .gb_id{-webkit-border-radius:100px;-moz-border-radius:100px;border-radius:100px;background:#0b57d0;color:#fff;white-space:nowrap;width:auto}.gb_Ia .gb_Rd .gb_Md.gb_id,.gb_Ia.gb_Ja .gb_Rd .gb_Md.gb_id{padding:5px 11px}.gb_Rd .gb_Td{-webkit-box-align:center;-webkit-align-items:center;-moz-box-align:center;-ms-flex-align:center;-webkit-align-items:center;align-items:center;display:-webkit-inline-box;display:-webkit-inline-flex;display:-moz-inline-box;display:-ms-inline-flexbox;display:-webkit-inline-box;display:-webkit-inline-flex;display:-ms-inline-flexbox;display:inline-flex}.gb_Rd .gb_Ud{fill:#0b57d0;margin-left:8px}.gb_Rd .gb_Ud circle{fill:#d3e3fd}.gb_2c .gb_0d,.gb_f .gb_0d{float:right}.gb_d{padding:8px;cursor:pointer}.gb_Ia .gb_1d:not(.gb_ia):focus img{background-color:rgba(0,0,0,.2);outline:none;-webkit-border-radius:50%;-moz-border-radius:50%;border-radius:50%}.gb_2d button svg,.gb_d{-webkit-border-radius:50%;-moz-border-radius:50%;border-radius:50%}.gb_2d button:focus:not(:focus-visible) svg,.gb_2d button:hover svg,.gb_2d button:active svg,.gb_d:focus:not(:focus-visible),.gb_d:hover,.gb_d:active,.gb_d[aria-expanded=true]{outline:none}.gb_Lc .gb_2d.gb_3d button:focus-visible svg,.gb_2d button:focus-visible svg,.gb_d:focus-visible{outline:1px solid #202124}.gb_Lc .gb_2d button:focus-visible svg,.gb_Lc .gb_d:focus-visible{outline:1px solid #f1f3f4}@media (forced-colors:active){.gb_Lc .gb_2d.gb_3d button:focus-visible svg,.gb_2d button:focus-visible svg,.gb_Lc .gb_2d button:focus-visible svg{outline:1px solid currentcolor}}.gb_Lc .gb_2d.gb_3d button:focus svg,.gb_Lc .gb_2d.gb_3d button:focus:hover svg,.gb_2d button:focus svg,.gb_2d button:focus:hover svg,.gb_d:focus,.gb_d:focus:hover{background-color:rgba(60,64,67,.1)}.gb_Lc .gb_2d.gb_3d button:active svg,.gb_2d button:active svg,.gb_d:active{background-color:rgba(60,64,67,.12)}.gb_Lc .gb_2d.gb_3d button:hover svg,.gb_2d button:hover svg,.gb_d:hover{background-color:rgba(60,64,67,.08)}.gb_Ba .gb_d.gb_3a:hover{background-color:transparent}.gb_d[aria-expanded=true],.gb_d:hover[aria-expanded=true]{background-color:rgba(95,99,104,.24)}.gb_d[aria-expanded=true] .gb_h,.gb_d[aria-expanded=true] .gb_4d{fill:#5f6368;opacity:1}.gb_Lc .gb_2d button:hover svg,.gb_Lc .gb_d:hover{background-color:rgba(232,234,237,.08)}.gb_Lc .gb_2d button:focus svg,.gb_Lc .gb_2d button:focus:hover svg,.gb_Lc .gb_d:focus,.gb_Lc .gb_d:focus:hover{background-color:rgba(232,234,237,.1)}.gb_Lc .gb_2d button:active svg,.gb_Lc .gb_d:active{background-color:rgba(232,234,237,.12)}.gb_Lc .gb_d[aria-expanded=true],.gb_Lc .gb_d:hover[aria-expanded=true]{background-color:rgba(255,255,255,.12)}.gb_Lc .gb_d[aria-expanded=true] .gb_h,.gb_Lc .gb_d[aria-expanded=true] .gb_4d{fill:#fff;opacity:1}.gb_Pd{padding:4px}.gb_Ia.gb_Zd .gb_Pd{padding:4px 2px}.gb_Ia.gb_Zd .gb_b.gb_Pd{padding-left:6px}.gb_S{z-index:991;line-height:normal}.gb_S.gb_5d{left:0;right:auto}@media (max-width:350px){.gb_S.gb_5d{left:0}}.gb_6d .gb_S{top:56px}.gb_Q .gb_d,.gb_R .gb_Q .gb_d{background-position:-64px -29px}.gb_w .gb_Q .gb_d{background-position:-29px -29px;opacity:1}.gb_Q .gb_d,.gb_Q .gb_d:hover,.gb_Q .gb_d:focus{opacity:1}.gb_gd{display:none}@media screen and (max-width:319px){.gb_qd:not(.gb_vd) .gb_Q{display:none;visibility:hidden}}.gb_l{display:none}.gb_ad{font-family:Google Sans,Roboto,Helvetica,Arial,sans-serif;font-size:20px;font-weight:400;letter-spacing:0.25px;line-height:48px;margin-bottom:2px;opacity:1;overflow:hidden;padding-left:16px;position:relative;text-overflow:ellipsis;vertical-align:middle;top:2px;white-space:nowrap;-ms-flex:1 1 auto;-webkit-flex:1 1 auto;-webkit-box-flex:1;-moz-box-flex:1;flex:1 1 auto}.gb_ad.gb_bd{color:#3c4043}.gb_Ia.gb_Ja .gb_ad{margin-bottom:0}.gb_cd.gb_dd .gb_ad{padding-left:4px}.gb_Ia.gb_Ja .gb_ed{position:relative;top:-2px}.gb_Ia{color:black;min-width:160px;position:relative;-webkit-transition:box-shadow 250ms;transition:box-shadow 250ms}.gb_Ia.gb_Tc{min-width:120px}.gb_Ia.gb_od .gb_pd{display:none}.gb_Ia.gb_od .gb_qd{height:56px}header.gb_Ia{display:block}.gb_Ia svg{fill:currentColor}.gb_rd{position:fixed;top:0;width:100%}.gb_sd{-webkit-box-shadow:0 4px 5px 0 rgba(0,0,0,.14),0 1px 10px 0 rgba(0,0,0,.12),0 2px 4px -1px rgba(0,0,0,.2);-moz-box-shadow:0 4px 5px 0 rgba(0,0,0,.14),0 1px 10px 0 rgba(0,0,0,.12),0 2px 4px -1px rgba(0,0,0,.2);box-shadow:0 4px 5px 0 rgba(0,0,0,.14),0 1px 10px 0 rgba(0,0,0,.12),0 2px 4px -1px rgba(0,0,0,.2)}.gb_td{height:64px}.gb_qd{-moz-box-sizing:border-box;-webkit-box-sizing:border-box;box-sizing:border-box;position:relative;width:100%;display:-webkit-box;display:-moz-box;display:-ms-flexbox;display:-webkit-flex;display:flex;-webkit-box-pack:space-between;-ms-flex-pack:justify;-webkit-justify-content:space-between;-moz-box-pack:space-between;justify-content:space-between;min-width:-webkit-min-content;min-width:-moz-min-content;min-width:-ms-min-content;min-width:min-content}.gb_Ia:not(.gb_Ja) .gb_qd{padding:8px}.gb_Ia.gb_ud .gb_qd{-ms-flex:1 0 auto;-webkit-flex:1 0 auto;-webkit-box-flex:1;-moz-box-flex:1;flex:1 0 auto}.gb_Ia .gb_qd.gb_vd.gb_wd{min-width:0}.gb_Ia.gb_Ja .gb_qd{padding:4px;padding-left:8px;min-width:0}.gb_pd{height:48px;vertical-align:middle;white-space:nowrap;-ms-flex-align:center;-moz-box-align:center;-webkit-box-align:center;-webkit-align-items:center;align-items:center;display:-webkit-box;display:-moz-box;display:-ms-flexbox;display:-webkit-flex;display:flex;-moz-user-select:-moz-none;-ms-user-select:none;-webkit-user-select:none}.gb_yd>.gb_pd{display:table-cell;width:100%}.gb_cd{padding-right:30px;-moz-box-sizing:border-box;box-sizing:border-box;-ms-flex:1 0 auto;-webkit-flex:1 0 auto;-webkit-box-flex:1;-moz-box-flex:1;flex:1 0 auto}.gb_Ia.gb_Ja .gb_cd{padding-right:14px}.gb_zd{-ms-flex:1 1 100%;-webkit-flex:1 1 100%;-webkit-box-flex:1;-moz-box-flex:1;flex:1 1 100%}.gb_zd>:only-child{display:inline-block}.gb_Ad.gb_3c{padding-left:4px}.gb_Ad.gb_Bd,.gb_Ia.gb_ud .gb_Ad,.gb_Ia.gb_Ja:not(.gb_f) .gb_Ad{padding-left:0}.gb_Ia.gb_Ja .gb_Ad.gb_Bd{padding-right:0}.gb_Ia.gb_Ja .gb_Ad.gb_Bd .gb_Ba{margin-left:10px}.gb_3c{display:inline}.gb_Ia.gb_Wc .gb_Ad.gb_Cd,.gb_Ia.gb_f .gb_Ad.gb_Cd{padding-left:2px}.gb_ad{display:inline-block}.gb_Ad{-moz-box-sizing:border-box;-webkit-box-sizing:border-box;box-sizing:border-box;height:48px;line-height:normal;padding:0 4px;padding-left:30px;-ms-flex:0 0 auto;-webkit-flex:0 0 auto;-webkit-box-flex:0;-moz-box-flex:0;flex:0 0 auto;-webkit-box-pack:flex-end;-ms-flex-pack:end;-webkit-justify-content:flex-end;-moz-box-pack:flex-end;justify-content:flex-end}.gb_f{height:48px}.gb_Ia.gb_f{min-width:auto}.gb_f .gb_Ad{float:right;padding-left:32px}.gb_f .gb_Ad.gb_Dd{padding-left:0}.gb_Ed{font-size:14px;max-width:200px;overflow:hidden;padding:0 12px;text-overflow:ellipsis;white-space:nowrap;-moz-user-select:text;-ms-user-select:text;-webkit-user-select:text}.gb_Fd{-webkit-transition:background-color .4s;-webkit-transition:background-color .4s;-o-transition:background-color .4s;transition:background-color .4s}.gb_hd{color:black}.gb_Lc{color:white}.gb_Ia a,.gb_Qc a{color:inherit}.gb_H{color:rgba(0,0,0,.87)}.gb_Ia svg,.gb_Qc svg,.gb_cd .gb_ld,.gb_2c .gb_ld{color:#5f6368;opacity:1}.gb_Lc svg,.gb_Qc.gb_Uc svg,.gb_Lc .gb_cd .gb_ld,.gb_Lc .gb_cd .gb_Kc,.gb_Lc .gb_cd .gb_ed,.gb_Qc.gb_Uc .gb_ld{color:rgba(255,255,255,.87)}.gb_Lc .gb_cd .gb_Jc:not(.gb_Ld){opacity:.87}.gb_bd{color:inherit;opacity:1;text-rendering:optimizeLegibility;-webkit-font-smoothing:antialiased;-moz-osx-font-smoothing:grayscale}.gb_Lc .gb_bd,.gb_hd .gb_bd{opacity:1}.gb_Hd{position:relative}.gb_Id{font-family:arial,sans-serif;line-height:normal;padding-right:15px}a.gb_t,span.gb_t{color:rgba(0,0,0,.87);text-decoration:none}.gb_Lc a.gb_t,.gb_Lc span.gb_t{color:white}a.gb_t:focus{outline-offset:2px}a.gb_t:hover{text-decoration:underline}.gb_u{display:inline-block;padding-left:15px}.gb_u .gb_t{display:inline-block;line-height:24px;vertical-align:middle}.gb_Md{font-family:Google Sans,Roboto,Helvetica,Arial,sans-serif;font-weight:500;font-size:14px;letter-spacing:.25px;line-height:16px;margin-left:10px;margin-right:8px;min-width:96px;padding:9px 23px;text-align:center;vertical-align:middle;border-radius:4px;-moz-box-sizing:border-box;box-sizing:border-box}.gb_Ia.gb_f .gb_Md{margin-left:8px}#gb a.gb_ma.gb_Md{cursor:pointer}.gb_ma.gb_Md:hover{background:#1b66c9;-webkit-box-shadow:0 1px 3px 1px rgba(66,64,67,.15),0 1px 2px 0 rgba(60,64,67,.3);-moz-box-shadow:0 1px 3px 1px rgba(66,64,67,.15),0 1px 2px 0 rgba(60,64,67,.3);box-shadow:0 1px 3px 1px rgba(66,64,67,.15),0 1px 2px 0 rgba(60,64,67,.3)}.gb_ma.gb_Md:focus,.gb_ma.gb_Md:hover:focus{background:#1c5fba;-webkit-box-shadow:0 1px 3px 1px rgba(66,64,67,.15),0 1px 2px 0 rgba(60,64,67,.3);-moz-box-shadow:0 1px 3px 1px rgba(66,64,67,.15),0 1px 2px 0 rgba(60,64,67,.3);box-shadow:0 1px 3px 1px rgba(66,64,67,.15),0 1px 2px 0 rgba(60,64,67,.3)}.gb_ma.gb_Md:active{background:#1b63c1;-webkit-box-shadow:0 1px 3px 1px rgba(66,64,67,.15),0 1px 2px 0 rgba(60,64,67,.3);-moz-box-shadow:0 1px 3px 1px rgba(66,64,67,.15),0 1px 2px 0 rgba(60,64,67,.3);box-shadow:0 1px 3px 1px rgba(66,64,67,.15),0 1px 2px 0 rgba(60,64,67,.3)}.gb_Md{background:#1a73e8;border:1px solid transparent}.gb_Ia.gb_Ja .gb_Md{padding:9px 15px;min-width:80px}.gb_Jd{text-align:left}#gb .gb_Lc a.gb_Md:not(.gb_i),#gb.gb_Lc a.gb_Md{background:#fff;border-color:#dadce0;-webkit-box-shadow:none;-moz-box-shadow:none;box-shadow:none;color:#1a73e8}#gb a.gb_ma.gb_i.gb_Md{background:#8ab4f8;border:1px solid transparent;-webkit-box-shadow:none;-moz-box-shadow:none;box-shadow:none;color:#202124}#gb .gb_Lc a.gb_Md:hover:not(.gb_i),#gb.gb_Lc a.gb_Md:hover{background:#f8fbff;border-color:#cce0fc}#gb a.gb_ma.gb_i.gb_Md:hover{background:#93baf9;border-color:transparent;-webkit-box-shadow:0 1px 3px 1px rgba(0,0,0,.15),0 1px 2px rgba(0,0,0,.3);-moz-box-shadow:0 1px 3px 1px rgba(0,0,0,.15),0 1px 2px rgba(0,0,0,.3);box-shadow:0 1px 3px 1px rgba(0,0,0,.15),0 1px 2px rgba(0,0,0,.3)}#gb .gb_Lc a.gb_Md:focus:not(.gb_i),#gb .gb_Lc a.gb_Md:focus:hover:not(.gb_i),#gb.gb_Lc a.gb_Md:focus:not(.gb_i),#gb.gb_Lc a.gb_Md:focus:hover:not(.gb_i){background:#f4f8ff;outline:1px solid #c9ddfc}#gb a.gb_ma.gb_i.gb_Md:focus,#gb a.gb_ma.gb_i.gb_Md:focus:hover{background:#a6c6fa;border-color:transparent;-webkit-box-shadow:none;-moz-box-shadow:none;box-shadow:none}#gb .gb_Lc a.gb_Md:active:not(.gb_i),#gb.gb_Lc a.gb_Md:active{background:#ecf3fe}#gb a.gb_ma.gb_i.gb_Md:active{background:#a1c3f9;-webkit-box-shadow:0 1px 2px rgba(60,64,67,.3),0 2px 6px 2px rgba(60,64,67,.15);-moz-box-shadow:0 1px 2px rgba(60,64,67,.3),0 2px 6px 2px rgba(60,64,67,.15);box-shadow:0 1px 2px rgba(60,64,67,.3),0 2px 6px 2px rgba(60,64,67,.15)}.gb_Nd{display:none}@media screen and (max-width:319px){.gb_qd:not(.gb_vd) .gb_Q{display:none;visibility:hidden}}.gb_Ba{background-color:rgba(255,255,255,.88);border:1px solid #dadce0;-moz-box-sizing:border-box;-webkit-box-sizing:border-box;box-sizing:border-box;cursor:pointer;display:inline-block;max-height:48px;overflow:hidden;outline:none;padding:0;vertical-align:middle;width:134px;-webkit-border-radius:8px;-moz-border-radius:8px;border-radius:8px}.gb_Ba.gb_i{background-color:transparent;border:1px solid #5f6368}.gb_Ca{display:inherit}.gb_Ba.gb_i .gb_Ca{background:#fff;-webkit-border-radius:4px;-moz-border-radius:4px;border-radius:4px;display:inline-block;left:8px;margin-right:5px;position:relative;padding:3px;top:-1px}.gb_Ba:hover{border:1px solid #d2e3fc;background-color:rgba(248,250,255,.88)}.gb_Ba.gb_i:hover{background-color:rgba(241,243,244,.04);border:1px solid #5f6368}.gb_Ba:focus-visible,.gb_Ba:focus{background-color:#fff;outline:1px solid #202124;-webkit-box-shadow:0 1px 2px 0 rgba(60,64,67,.3),0 1px 3px 1px rgba(60,64,67,.15);-moz-box-shadow:0 1px 2px 0 rgba(60,64,67,.3),0 1px 3px 1px rgba(60,64,67,.15);box-shadow:0 1px 2px 0 rgba(60,64,67,.3),0 1px 3px 1px rgba(60,64,67,.15)}.gb_Ba.gb_i:focus-visible,.gb_Ba.gb_i:focus{background-color:rgba(241,243,244,.12);outline:1px solid #f1f3f4;-webkit-box-shadow:0 1px 3px 1px rgba(0,0,0,.15),0 1px 2px 0 rgba(0,0,0,.3);-moz-box-shadow:0 1px 3px 1px rgba(0,0,0,.15),0 1px 2px 0 rgba(0,0,0,.3);box-shadow:0 1px 3px 1px rgba(0,0,0,.15),0 1px 2px 0 rgba(0,0,0,.3)}.gb_Ba.gb_i:active,.gb_Ba.gb_Da.gb_i:focus{background-color:rgba(241,243,244,.1);border:1px solid #5f6368}.gb_Ea{display:inline-block;padding-bottom:2px;padding-left:7px;padding-top:2px;text-align:center;vertical-align:middle;line-height:32px;width:78px}.gb_Ba.gb_i .gb_Ea{line-height:26px;margin-left:0;padding-bottom:0;padding-left:0;padding-top:0;width:72px}.gb_Ea.gb_Fa{background-color:#f1f3f4;-webkit-border-radius:4px;-moz-border-radius:4px;border-radius:4px;margin-left:8px;padding-left:0;line-height:30px}.gb_Ea.gb_Fa .gb_Ha{vertical-align:middle}.gb_Ia:not(.gb_Ja) .gb_Ba{margin-left:10px;margin-right:4px}.gb_Ka{max-height:32px;width:78px}.gb_Ba.gb_i .gb_Ka{max-height:26px;width:72px}.gb_k{-webkit-background-size:32px 32px;-o-background-size:32px 32px;background-size:32px 32px;border:0;-webkit-border-radius:50%;-moz-border-radius:50%;border-radius:50%;display:block;margin:0px;position:relative;height:32px;width:32px;z-index:0}.gb_Ua{background-color:#e8f0fe;border:1px solid rgba(32,33,36,.08);position:relative}.gb_Ua.gb_k{height:30px;width:30px}.gb_Ua.gb_k:hover,.gb_Ua.gb_k:active{-webkit-box-shadow:none;-moz-box-shadow:none;box-shadow:none}.gb_Va{background:#fff;border:none;-webkit-border-radius:50%;-moz-border-radius:50%;border-radius:50%;bottom:2px;-webkit-box-shadow:0px 1px 2px 0px rgba(60,64,67,.30),0px 1px 3px 1px rgba(60,64,67,.15);-moz-box-shadow:0px 1px 2px 0px rgba(60,64,67,.30),0px 1px 3px 1px rgba(60,64,67,.15);box-shadow:0px 1px 2px 0px rgba(60,64,67,.30),0px 1px 3px 1px rgba(60,64,67,.15);height:14px;margin:2px;position:absolute;right:0;width:14px}.gb_Wa{color:#1f71e7;font:400 22px/32px Google Sans,Roboto,Helvetica,Arial,sans-serif;text-align:center;text-transform:uppercase}@media (-webkit-min-device-pixel-ratio:1.25),(min-resolution:1.25dppx),(min-device-pixel-ratio:1.25){.gb_k::before,.gb_Xa::before{display:inline-block;-webkit-transform:scale(0.5);-webkit-transform:scale(0.5);-ms-transform:scale(0.5);-o-transform:scale(0.5);transform:scale(0.5);-webkit-transform-origin:left 0;-webkit-transform-origin:left 0;-ms-transform-origin:left 0;-o-transform-origin:left 0;transform-origin:left 0}.gb_y .gb_Xa::before{-webkit-transform:scale(scale(0.416666667));-webkit-transform:scale(scale(0.416666667));-ms-transform:scale(scale(0.416666667));-o-transform:scale(scale(0.416666667));transform:scale(scale(0.416666667))}}.gb_k:hover,.gb_k:focus{-webkit-box-shadow:0 1px 0 rgba(0,0,0,.15);-moz-box-shadow:0 1px 0 rgba(0,0,0,.15);box-shadow:0 1px 0 rgba(0,0,0,.15)}.gb_k:active{-webkit-box-shadow:inset 0 2px 0 rgba(0,0,0,.15);-moz-box-shadow:inset 0 2px 0 rgba(0,0,0,.15);box-shadow:inset 0 2px 0 rgba(0,0,0,.15)}.gb_k:active::after{background:rgba(0,0,0,.1);-webkit-border-radius:50%;-moz-border-radius:50%;border-radius:50%;content:"";display:block;height:100%}.gb_Za{cursor:pointer;line-height:40px;min-width:30px;opacity:.75;overflow:hidden;vertical-align:middle;text-overflow:ellipsis}.gb_d.gb_Za{width:auto}.gb_Za:hover,.gb_Za:focus{opacity:.85}.gb_0a .gb_Za,.gb_0a .gb_1a{line-height:26px}#gb#gb.gb_0a a.gb_Za,.gb_0a .gb_1a{font-size:11px;height:auto}.gb_2a{border-top:4px solid #000;border-left:4px dashed transparent;border-right:4px dashed transparent;display:inline-block;margin-left:6px;opacity:.75;vertical-align:middle}.gb_3a:hover .gb_2a{opacity:.85}.gb_Ba>.gb_b{padding:3px 3px 3px 4px}.gb_4a.gb_Ta{color:#fff}.gb_w .gb_Za,.gb_w .gb_2a{opacity:1}#gb#gb.gb_w.gb_w a.gb_Za,#gb#gb .gb_w.gb_w a.gb_Za{color:#fff}.gb_w.gb_w .gb_2a{border-top-color:#fff;opacity:1}.gb_R .gb_k:hover,.gb_w .gb_k:hover,.gb_R .gb_k:focus,.gb_w .gb_k:focus{-webkit-box-shadow:0 1px 0 rgba(0,0,0,.15),0 1px 2px rgba(0,0,0,.2);-moz-box-shadow:0 1px 0 rgba(0,0,0,.15),0 1px 2px rgba(0,0,0,.2);box-shadow:0 1px 0 rgba(0,0,0,.15),0 1px 2px rgba(0,0,0,.2)}.gb_5a .gb_b,.gb_6a .gb_b{position:absolute;right:1px}.gb_b.gb_v,.gb_7a.gb_v,.gb_3a.gb_v{-webkit-flex:0 1 auto;-webkit-box-flex:0;-moz-box-flex:0;-ms-flex:0 1 auto;flex:0 1 auto}.gb_8a.gb_9a .gb_Za{width:30px!important}.gb_j{height:40px;position:absolute;right:-5px;top:-5px;width:40px}.gb_ab .gb_j,.gb_bb .gb_j{right:0;top:0}.gb_b .gb_d{padding:4px}.gb_n{display:none}sentinel{}</style></head><body dir="ltr" role="application" itemscope itemtype="http://schema.org/CreativeWork/DocumentObject"><div style="display:none"><div id="one-google-bar" class="ndfHFb-c4YZDc-Woal0c-jcJzye-ZMv3u ndfHFb-c4YZDc-n1UuX-Bz112c"><div class="gb_Ia gb_f gb_ab gb_i gb_Lc gb_jd" id="gb" style="background-color:transparent"><div class="gb_Ad gb_8a gb_pd" ng-non-bindable="" data-ogsr-up="" style="padding:0"><div class="gb_0d" style="display:block"><div class="gb_3c"></div><a class="gb_ma gb_id gb_Md gb_i gb_1d" href="https://accounts.google.com/ServiceLogin?service=wise&amp;passive=1209600&amp;osid=1&amp;continue=https://drive.google.com/file/d/1w66h2RUXmT8RCPM2Vb4NOoew8RiEejAR/view?usp%3Dsharing&amp;followup=https://drive.google.com/file/d/1w66h2RUXmT8RCPM2Vb4NOoew8RiEejAR/view?usp%3Dsharing&amp;ec=GAZAGQ" target="_top"><span class="gb_Kd">Sign in</span></a></div></div></div><script nonce="ssyP4u6muHjwi3h6tldGjw">this.gbar_=this.gbar_||{};(function(_){var window=this;
try{
_.xe=function(a,b,c){if(!a.j)if(c instanceof Array){c=_.ob(c);for(var d=c.next();!d.done;d=c.next())_.xe(a,b,d.value)}else{d=(0,_.y)(a.B,a,b);var e=a.s+c;a.s++;b.dataset.eqid=e;a.A[e]=d;b&&b.addEventListener?b.addEventListener(c,d,!1):b&&b.attachEvent?b.attachEvent("on"+c,d):a.o.log(Error("I`"+b))}};
}catch(e){_._DumpException(e)}
try{
_.ye=function(){if(!_.p.addEventListener||!Object.defineProperty)return!1;var a=!1,b=Object.defineProperty({},"passive",{get:function(){a=!0}});try{var c=function(){};_.p.addEventListener("test",c,b);_.p.removeEventListener("test",c,b)}catch(d){}return a}();
}catch(e){_._DumpException(e)}
try{
var ze=document.querySelector(".gb_Q .gb_d"),Ae=document.querySelector("#gb.gb_Tc");ze&&!Ae&&_.xe(_.me,ze,"click");
}catch(e){_._DumpException(e)}
try{
var Mh=function(a){_.M.call(this);this.A=a;this.o=null;this.j={};this.B={};this.i={};this.s=null};_.u(Mh,_.M);_.Nh=function(a){if(a.o)return a.o;for(var b in a.i)if(a.i[b].he()&&a.i[b].rb())return a.i[b];return null};Mh.prototype.v=function(a){this.i[a]&&(_.Nh(this)&&_.Nh(this).tc()==a||this.i[a].qd(!0))};Mh.prototype.Ua=function(a){this.s=a;for(var b in this.i)this.i[b].he()&&this.i[b].Ua(a)};Mh.prototype.Xb=function(a){return a in this.i?this.i[a]:null};var Oh=new Mh(_.ke);_.Ld("dd",Oh);
}catch(e){_._DumpException(e)}
try{
var Aj=document.querySelector(".gb_b .gb_d"),Bj=document.querySelector("#gb.gb_Tc");Aj&&!Bj&&_.xe(_.me,Aj,"click");
}catch(e){_._DumpException(e)}
})(this.gbar_);
// Google Inc.
</script></div></div><meta itemprop="name" content="results_new.csv"><meta itemprop="faviconUrl" content="https://ssl.gstatic.com/images/branding/product/1x/drive_2020q4_32dp.png"><meta itemprop="url" content="https://drive.google.com/file/d/1w66h2RUXmT8RCPM2Vb4NOoew8RiEejAR/view?usp=sharing&amp;usp=embed_googleplus"><meta itemprop="embedURL" content="https://drive.google.com/file/d/1w66h2RUXmT8RCPM2Vb4NOoew8RiEejAR/preview?usp=embed_googleplus"><div ng-non-bindable=""></div><script nonce="ssyP4u6muHjwi3h6tldGjw">this.gbar_=this.gbar_||{};(function(_){var window=this;
try{
_.Be=function(a,b){return 0<=(0,_.Nb)(a,b)};_.Ce=function(a,b){var c=Array.prototype.slice.call(arguments,1);return function(){var d=c.slice();d.push.apply(d,arguments);return a.apply(this,d)}};try{(new self.OffscreenCanvas(0,0)).getContext("2d")}catch(a){};_.De=function(a,b){this.width=a;this.height=b};_.k=_.De.prototype;_.k.aspectRatio=function(){return this.width/this.height};_.k.Gb=function(){return!(this.width*this.height)};_.k.ceil=function(){this.width=Math.ceil(this.width);this.height=Math.ceil(this.height);return this};_.k.floor=function(){this.width=Math.floor(this.width);this.height=Math.floor(this.height);return this};_.k.round=function(){this.width=Math.round(this.width);this.height=Math.round(this.height);return this};_.Ee=function(a,b){return(b||document).getElementsByTagName(String(a))};_.Ge=function(a){return _.Fe(document,a)};_.Fe=function(a,b){b=String(b);"application/xhtml+xml"===a.contentType&&(b=b.toLowerCase());return a.createElement(b)};_.He=function(a){for(var b;b=a.firstChild;)a.removeChild(b)};_.Ie=function(a){return 9==a.nodeType?a:a.ownerDocument||a.document};
}catch(e){_._DumpException(e)}
try{
var Ze;_.Ye=function(a){_.L.call(this,a)};_.u(_.Ye,_.L);Ze=0;_.$e=function(a){return Object.prototype.hasOwnProperty.call(a,_.Db)&&a[_.Db]||(a[_.Db]=++Ze)};_.af=function(a){return _.Nd(_.Jd.i(),a)};
}catch(e){_._DumpException(e)}
try{
_.Fj=function(a,b,c){a.rel=c;-1!=c.toLowerCase().indexOf("stylesheet")?(a.href=_.$c(b),(b=_.Ad(a.ownerDocument&&a.ownerDocument.defaultView))&&a.setAttribute("nonce",b)):a.href=b instanceof _.Yc?_.$c(b):b instanceof _.ad?_.bd(b):_.bd(_.id(b))};
}catch(e){_._DumpException(e)}
try{
var Gj;Gj={};_.Hj=function(a){var b=_.Xc();a=b?b.createScriptURL(a):a;return new _.Yc(a,Gj)};/*

 SPDX-License-Identifier: Apache-2.0
*/
var Ij;try{new URL("s://g"),Ij=!0}catch(a){Ij=!1}_.Jj=Ij;
}catch(e){_._DumpException(e)}
try{
_.Kj=function(a){var b,c,d=null==(c=(b=(a.ownerDocument&&a.ownerDocument.defaultView||window).document).querySelector)?void 0:c.call(b,"script[nonce]");(b=d?d.nonce||d.getAttribute("nonce")||"":"")&&a.setAttribute("nonce",b)};
}catch(e){_._DumpException(e)}
try{
var Lj=function(a,b,c){_.le.log(46,{att:a,max:b,url:c})},Nj=function(a,b,c){_.le.log(47,{att:a,max:b,url:c});a<b?Mj(a+1,b):_.ke.log(Error("ja`"+a+"`"+b),{url:c})},Mj=function(a,b){if(Oj){var c=_.Ge("SCRIPT");c.async=!0;c.type="text/javascript";c.charset="UTF-8";c.src=_.Zc(Oj);_.Kj(c);c.onload=_.Ce(Lj,a,b,c.src);c.onerror=_.Ce(Nj,a,b,c.src);_.le.log(45,{att:a,max:b,url:c.src});_.Ee("HEAD")[0].appendChild(c)}},Pj=function(a){_.L.call(this,a)};_.u(Pj,_.L);var Qj=_.G(_.ge,Pj,17)||new Pj,Rj,Oj=(Rj=_.G(Qj,_.Mc,1))?_.Hj(_.D(Rj,4)||""):null,Sj,Tj=(Sj=_.G(Qj,_.Mc,2))?_.Hj(_.D(Sj,4)||""):null,Uj=function(){Mj(1,2);if(Tj){var a=_.Ge("LINK");a.setAttribute("type","text/css");_.Fj(a,Tj,"stylesheet");var b=_.Ad();b&&a.setAttribute("nonce",b);_.Ee("HEAD")[0].appendChild(a)}};(function(){var a=_.he();if(_.F(a,18))Uj();else{var b=_.Ec(a,19)||0;window.addEventListener("load",function(){window.setTimeout(Uj,b)})}})();
}catch(e){_._DumpException(e)}
})(this.gbar_);
// Google Inc.
</script><script id="base-js" async type="text/javascript" src="https://www.gstatic.com/_/apps-fileview/_/js/k=apps-fileview.v.en.iq-EW2Nedo4.O/am=AAAC/d=1/rs=AO0039tKE1z0YzFxZ0NEvyOJgHonJDJoNA/m=v,wb" nonce="ssyP4u6muHjwi3h6tldGjw"></script></body></html>
